WarpSpeed: A High-Performance Library for Concurrent GPU Hash Tables

GPU hash tables are increasingly used to accelerate data processing, but their limited functionality restricts adoption in large-scale data processing applications. Current limitations include incomplete concurrency support and missing compound operations such as upserts. This paper presents WarpSpeed, a library of high-performance concurrent GPU hash tables with a unified benchmarking framework for performance analysis. WarpSpeed implements eight state-of-the-art Nvidia GPU hash table designs and provides a rich API designed for modern GPU applications. Our evaluation uses diverse benchmarks to assess both correctness and scalability, and we demonstrate real-world impact by integrating these hash tables into three downstream applications. We propose several optimization techniques to reduce concurrency overhead, including fingerprint-based metadata to minimize cache line probes and specialized Nvidia GPU instructions for lock-free queries. Our findings provide new insights into concurrent GPU hash table design and offer practical guidance for developing efficient, scalable data structures on modern GPUs.

==> data/results/cache/chaining_realigned.txt <==
fill perf
0.03 38.737684958
0.28 41.7702424502
0.41 44.0924779442
0.518 46.7825074835
0.622 49.7988540201
0.720 53.3423460874

==> data/results/cache/chaining_table.txt <==
fill perf
0.01 38.7067476597
0.1 41.569944797
0.15 43.9569165598
0.2 46.6889472081
0.25 49.8539880014
0.3 53.1948994405
0.35 57.0766732015
0.4 61.52217585
0.45 66.8285076427
0.5 72.6284391813
0.55 80.1469228319
0.6 88.5095553995
0.65 98.4647132887
0.7 111.791282288


==> data/results/cache/double_hashing.txt <==
fill perf
0.01 17.7168907457
0.1 19.5549931448
0.15 20.2024881023
0.2 20.8832898625
0.25 21.5598263806
0.3 22.0946877688
0.35 23.3532506408
0.4 24.3854108562
0.45 25.2661754997
0.5 26.5291219551
0.55 28.4665356437
0.6 30.1224604371
0.65 32.5871375622
0.7 36.2635050289


==> data/results/cache/double_hashing_metadata.txt <==
fill perf
0.01 29.8325610705
0.1 38.0970973308
0.15 40.1711690863
0.2 42.4575050392
0.25 44.7021470593
0.3 47.2114543867
0.35 50.0946034959
0.4 53.117532008
0.45 56.5088898619
0.5 60.2438805193
0.55 64.6425022841
0.6 69.9437128768
0.65 76.4255226496
0.7 84.4288069536

==> data/results/cache/host_cache.txt <==
fill perf
0.01 58.7967515588
0.1 59.0890605474
0.15 59.0856596249
0.2 58.8369302564
0.25 58.9338785406
0.3 58.7618616516
0.35 58.938137324
0.4 59.0268778845
0.45 58.8052266828
0.5 59.0815443616
0.55 58.9984284761
0.6 58.7932563352
0.65 59.0503134083
0.7 59.0624307774
0.75 58.8329118458
0.8 58.949811549
0.85 58.7720964048
0.9 58.916317802
0.95 59.0465290696
1 58.8288854842


==> data/results/cache/iht_p2_hashing.txt <==
fill perf
0.01 36.86680129
0.1 38.9279580051
0.15 40.9104299355
0.2 43.1494643879
0.25 45.6782415516
0.3 48.3705960511
0.35 51.610431543
0.4 55.292078456
0.45 59.0031527096
0.5 63.7967573968
0.55 68.930675029
0.6 75.0548704448
0.65 82.1982331625
0.7 90.9220381412


==> data/results/cache/iht_p2_metadata_full_hashing.txt <==
fill perf
0.01 46.0110812593
0.1 41.907603121
0.15 43.9300123322
0.2 46.1541782566
0.25 48.6920495113
0.3 51.6658353208
0.35 54.8441298853
0.4 58.4693115537
0.45 62.5835572004
0.5 67.3063548922
0.55 73.1192069064
0.6 79.3838631874
0.65 87.0750456411
0.7 95.6038644149

==> data/results/cache/iht_p2_metadata_hashing.txt <==
fill perf
0.1 39.6296500601
0.15 42.205139399
0.2 43.7585654394
0.25 46.4388007437
0.3 49.7255764306
0.35 52.2387488596
0.4 55.5999265951
0.45 59.6050381451
0.5 64.7673858531
0.55 69.988631454
0.6 75.0636110189
0.65 82.0172495732
0.7 90.330724312
0.75 100.668302989
0.8 113.239542067
0.85 130.911150367
0.9 147.899883929
0.95 177.778476218
1 240.258859797


==> data/results/cache/p2_hashing_external.txt <==
fill perf
0.01 36.654768514
0.1 39.4711894678
0.15 41.7304978553
0.2 44.0155943969
0.25 46.6462159279
0.3 49.580126573
0.35 52.7108084442
0.4 56.5150759435
0.45 60.7033727297
0.5 65.5898172277
0.55 71.6430705875
0.6 78.194403899
0.65 86.5833236045
0.7 95.7338649286


==> data/results/cache/p2_hashing_internal.txt <==
fill perf
0.01 36.5396800925
0.1 39.1875801383
0.15 41.2894374783
0.2 43.8272150057
0.25 46.2782827276
0.3 52.9725695559
0.35 56.7091482473
0.4 56.4847106633
0.45 60.859441988
0.5 65.7141516178
0.55 71.3140078131
0.6 78.3563521985
0.65 86.1485384698
0.7 95.7810895644
0.75 107.372962129
0.8 122.601326803
0.85 143.732981092
0.9 171.695153565
0.95 215.225840388
1 257.272624683


==> data/results/cache/p2_hashing_metadata.txt <==
fill perf
0.01 45.7219801268
0.1 42.4504878701
0.15 44.4848902411
0.2 46.9534814009
0.25 49.7817657172
0.3 52.7495551654
0.35 55.9463426143
0.4 60.1622508029
0.45 64.2189194482
0.5 69.3532818335
0.55 75.4362997576
0.6 82.2528590638
0.65 90.4736724276
0.7 100.409294481

==> data/results/combinations/chaining_table.txt <==
config,insert,query,remove,avg
1-4,817.279905227,2028.85432107,1247.20968014,1364.44796881
2-4,832.995283794,2384.89654557,1455.9773833,1557.95640422
4-4,652.89912311,2983.68520928,1710.920025,1782.50145246
1-8,548.504295825,1430.48323536,910.330972977,963.106168053
2-8,699.443854317,1781.92885364,1116.0993449,1199.15735095
4-8,839.949545911,2468.80107504,1401.81046625,1570.18702907
8-8,642.150323409,2608.88243303,1574.02024323,1608.35099989
1-16,308.039528796,889.580336621,643.702756777,613.774207398
2-16,392.377880058,1179.86850156,834.416746217,802.221042611
4-16,671.807231096,1824.5287825,1140.86679028,1212.40093462
8-16,755.501245276,2118.45770536,1344.94131259,1406.30008774
16-16,532.958749395,1702.62310277,1210.19132775,1148.59105997
1-32,155.329643011,491.096290565,399.157582358,348.527838644
2-32,220.874329807,708.140226116,569.542809761,499.519121895
4-32,402.565402598,1203.11179251,846.947576467,817.541590524
8-32,598.046250678,1487.46181252,1034.27464354,1039.92756891
16-32,552.451518036,1315.60192347,987.896804256,951.983415256
32-32,374.57309748,972.050796264,783.915564698,710.179819481


==> data/results/combinations/cuckoo_hashing.txt <==
config,insert,query,remove,avg
1-4,422.279393222,2214.78971605,1227.98730425,1288.35213784
2-4,391.719616604,2979.47489403,1593.89751189,1655.03067418
4-4,334.084604231,4176.13237337,2014.6221274,2174.94636834
1-8,479.081737008,1714.9106604,950.541408319,1048.17793524
2-8,437.082823567,2022.06118177,1259.34595616,1239.49665383
4-8,433.091180505,3150.6453782,1799.95420916,1794.56358929
8-8,352.557918362,2627.84763424,1825.59946855,1602.00167372
1-16,380.639761717,1085.09253458,671.675901153,712.469399151
2-16,363.823452681,1256.34694261,903.774315182,841.314903491
4-16,421.14032925,2156.31490957,1375.66246746,1317.70590209
8-16,374.637678535,2215.29736675,1512.05676261,1367.33060263
16-16,273.398951816,1431.3354054,1325.08494457,1009.93976726
1-32,249.695816395,602.318730354,425.921392317,425.978646355
2-32,234.693061048,729.650941232,593.306020864,519.216674382
4-32,319.048798971,1338.53298867,958.927750004,872.16984588
8-32,313.643847131,1569.09906952,1139.52466628,1007.42252764
16-32,245.779655409,1246.41159832,1062.8099796,851.667077777
32-32,176.402288036,789.899710383,850.208636476,605.503544965


==> data/results/combinations/double_hashing.txt <==
config,insert,query,remove,avg
1-4,533.419230425,1788.12431541,828.340122087,1049.96122264
2-4,875.89611837,2499.2308617,1063.40972782,1479.51223596
4-4,1635.20451421,3911.38590094,1553.9609039,2366.85043968
1-8,355.633313682,1380.16509535,611.261502948,782.353303993
2-8,589.860131317,1865.96352738,821.188637706,1092.33743213
4-8,1271.74185777,3150.81568316,1285.14700347,1902.56818147
8-8,1568.79011298,3286.496858,1728.86880498,2194.71859199
1-16,192.221255174,872.689572538,344.197983476,469.702937062
2-16,328.00694398,1218.98745241,551.213007613,699.402468
4-16,604.070107598,2177.56461947,894.457343016,1225.36402336
8-16,1102.69465124,2453.51261495,1212.82973337,1589.67899985
16-16,1130.48803897,1991.54685724,1342.97289433,1488.33593018
1-32,104.793568111,483.993462324,181.023007356,256.60334593
2-32,170.372547858,724.881035746,322.620674408,405.958086004
4-32,362.181065969,1347.08864508,552.87289002,754.047533689
8-32,501.407129469,1630.71262413,746.85708225,959.658945285
16-32,800.949220941,1450.11290176,824.576627315,1025.21291667
32-32,741.694223766,1068.20982632,828.82659639,879.576882159


==> data/results/combinations/double_hashing_metadata.txt <==
config,insert,query,remove,avg
1-8,946.456475369,2426.5936546,915.284342386,1429.44482412
1-16,986.149648713,2578.74188341,1026.64894336,1530.51349183
2-16,1108.37622698,2749.06691324,1058.14442477,1638.52918833
1-32,875.252710986,1943.36179998,989.815611209,1269.47670739
2-32,933.5743103,1987.50802622,907.425938315,1276.16942495
4-32,1164.1424114,2766.37867538,1103.17853561,1677.89987413


==> data/results/combinations/iht_p2_hashing.txt <==
config,insert,query,remove,avg
1-4,1035.80018931,1836.78698608,1297.94811421,1390.17842987
2-4,1499.65367998,2657.4556498,1589.19499963,1915.43477647
4-4,1954.40957471,4241.98847452,1973.51953417,2723.30586113
1-8,743.39048423,1281.8201162,987.963519689,1004.39137337
2-8,1084.69472364,1854.76872374,1202.06579013,1380.50974583
4-8,1542.7630255,3135.84457807,1664.31514347,2114.30758234
8-8,1607.93436283,3276.07983413,1849.71995445,2244.57805047
1-16,466.595952495,744.603898979,656.923661529,622.707837668
2-16,701.38403332,1098.03345137,826.105385456,875.174290049
4-16,1104.93995327,1980.09184854,1239.46286142,1441.49822107
8-16,1277.32739056,2264.87484868,1428.56696147,1656.9230669
16-16,1118.41330059,1875.30501055,1273.78703523,1422.50178212
1-32,300.170183487,395.811035062,368.111729207,354.697649252
2-32,415.60148775,607.853355945,515.712327825,513.05572384
4-32,714.344335876,1140.49980579,837.431638478,897.425260049
8-32,899.20468942,1405.01595692,1013.45205586,1105.89090074
16-32,879.867350416,1288.42164612,966.432191246,1044.90706259
32-32,759.510976199,978.933205147,768.430891782,835.625024376


==> data/results/combinations/iht_p2_metadata_full_hashing.txt <==
config,insert,query,remove,avg
1-8,1049.82694478,2367.88404146,916.363605707,1444.69153065
1-16,1066.01927237,2160.96697221,1008.50198549,1411.82941003
2-16,1126.63854084,2704.09705858,1043.25306336,1624.66288759
1-32,992.345444182,1740.22861151,967.004589286,1233.19288166
2-32,934.691980826,2202.34947131,884.731802844,1340.59108499
4-32,1159.70054522,2864.0524063,1104.65766015,1709.47020389


==> data/results/combinations/p2_hashing_external.txt <==
config,insert,query,remove,avg
1-4,1082.51534565,1961.14146365,1363.46421595,1469.04034175
2-4,1580.31683772,2865.06252665,1653.9737353,2033.11769989
4-4,2047.55454532,4533.62316282,1971.05885523,2850.74552112
1-8,773.554582321,1361.21892133,1032.3219782,1055.69849395
2-8,1151.25601968,1972.18712155,1256.28775511,1459.91029878
4-8,1649.08881521,3292.7740403,1728.11481318,2223.32588956
8-8,1775.94321528,3414.4390329,1905.48554566,2365.28926461
1-16,490.887714088,806.528030711,706.034928474,667.816891091
2-16,754.957757261,1169.69131729,866.332316298,930.327130284
4-16,1164.76687366,2086.0673854,1283.68730678,1511.50718861
8-16,1369.4737038,2363.23716752,1474.41861585,1735.70982906
16-16,1225.06110775,1937.15215474,1302.30575404,1488.17300551
1-32,297.690643006,433.366056483,398.25068299,376.43579416
2-32,448.852974179,646.131525126,543.443291475,546.142596927
4-32,768.83290149,1207.25304754,872.343517711,949.476488912
8-32,950.701108793,1471.50869765,1049.26037287,1157.15672644
16-32,917.431781837,1328.42151937,989.579812537,1078.47770458
32-32,751.867570123,1001.66058631,778.857555123,844.128570518


==> data/results/combinations/p2_hashing_metadata.txt <==
config,insert,query,remove,avg
1-8,1067.10266426,2419.71226664,931.076069753,1472.63033355
1-16,1065.67928245,2200.64277352,1005.07720333,1423.7997531
2-16,1112.72669411,2718.48419738,1044.84516062,1625.35201737
1-32,966.946336197,1783.82739274,973.168648256,1241.31412573
2-32,917.458463903,2260.28571267,866.806761902,1348.18364616
4-32,1151.1527074,2909.95211383,1105.8707718,1722.32519768


==> data/results/lf/chaining_table.txt <==
lf,insert,query,remove
0.05,622.324084228,4024.4493346,1950.17535977
0.1,644.29245156,3890.58129175,1825.9123993
0.15,660.047563027,3736.75320987,1817.38305079
0.2,672.177062193,3612.30176591,1698.07165285
0.25,681.968363651,3493.65189476,1649.74533871
0.3,689.09132146,3395.09078925,1609.86974651
0.35,697.531589163,3296.84013886,1586.27529237
0.4,699.94630187,3201.18597538,1531.94910497
0.45,705.176214369,3112.50416038,1535.96775696
0.5,700.068287461,3024.45959107,1485.85650341
0.55,699.41844882,2939.84175099,1471.0127444
0.6,692.510089035,2863.66970586,1439.03882568
0.65,685.946881709,2788.21128825,1428.33134334
0.7,676.95834184,2715.5831645,1389.73966325
0.75,669.43637786,2648.97294021,1381.3291558
0.8,660.131818257,2583.76968897,1341.62482069
0.85,652.112332625,2510.63675567,1328.49170523
0.9,642.083047535,2449.71030542,1299.28385784


==> data/results/lf/cuckoo_hashing.txt <==
lf,insert,query,remove
0.05,1432.9439547,4005.21639383,2194.36163167
0.1,1390.34411573,3951.46494636,2117.20374127
0.15,1403.76056225,3909.75860108,2121.8616252
0.2,1391.6166508,3813.46511652,2051.84772992
0.25,1404.32578403,3737.7621928,2058.76811222
0.3,1390.04140053,3680.50290392,2019.8618401
0.35,1403.48817337,3598.755612,2009.29026931
0.4,1389.31600708,3507.8884958,1971.52759281
0.45,1387.03946013,3429.76381046,1961.58159621
0.5,1362.34473698,3338.57043749,1928.30596971
0.55,1354.2051974,3253.28439763,1916.1750081
0.6,1320.85044541,3159.62022207,1870.33375108
0.65,1290.13482921,3066.78041748,1856.30396686
0.7,1215.67958521,2967.10598486,1811.83404584
0.75,1127.28125089,2862.67627406,1797.39909162
0.8,995.945022291,2740.94255533,1745.37439786
0.85,855.547722205,2608.38731544,1713.56454265
0.9,681.174961719,2439.81028686,1621.71839876


==> data/results/lf/double_hashing.txt <==
lf,insert,query,remove
0.05,1592.55398201,3942.79477911,1638.6898609
0.1,1534.19247089,3703.93691455,1571.88612502
0.15,1549.46400425,3727.72127381,1585.4850744
0.2,1538.58557213,3722.25085254,1577.41557337
0.25,1551.88982625,3753.36151057,1649.15125112
0.3,1536.91366936,3894.52534888,1644.70816792
0.35,1549.5960845,3989.16178935,1670.32499657
0.4,1534.9258957,3983.76893025,1673.07706143
0.45,1537.30874086,3976.09079412,1688.99835266
0.5,1510.38866469,3958.98334891,1679.17608069
0.55,1500.35331957,3939.09725918,1684.24038814
0.6,1458.80176066,3905.6435573,1663.33025719
0.65,1431.73931701,3862.88379013,1658.73789951
0.7,1374.57827448,3800.89768516,1623.05690526
0.75,1325.7881258,3715.99456216,1601.53815996
0.8,1247.92532415,3593.92606728,1552.08574715
0.85,1168.47316972,3421.8637934,1509.51933974
0.9,1058.30840713,3165.90480926,1427.98255577

==> data/results/lf/double_hashing_metadata.txt <==
lf,insert,query,remove
0.05,1228.05526642,3115.35214383,1175.88624194
0.1,1196.21031004,2928.81772122,1160.04193784
0.15,1206.45327028,3000.55990448,1170.49436532
0.2,1199.54028818,3062.53341033,1155.81501805
0.25,1209.90109494,3040.68374031,1155.63591385
0.3,1206.35405985,3016.67557927,1148.45860203
0.35,1210.90963151,2994.25684427,1146.73496052
0.4,1208.51905628,2971.25960014,1143.52326149
0.45,1210.21804848,2949.70033339,1143.54050814
0.5,1208.87389842,2926.74315066,1137.84298741
0.55,1210.98066183,2904.62387603,1138.04443865
0.6,1208.91594855,2882.08967641,1134.29440838
0.65,1211.09603203,2858.28617161,1134.565984
0.7,1207.50078095,2832.30309657,1128.62708094
0.75,1208.35390153,2800.84815657,1127.77803307
0.8,1202.19277558,2760.78257281,1120.21056598
0.85,1190.90236339,2706.63519837,1113.5016609
0.9,1148.15902778,2624.36516607,1092.36584352

==> data/results/lf/iht_p2_hashing.txt <==
lf,insert,query,remove
0.05,1669.42845781,3997.032603,2136.79779482
0.1,1730.24719523,4002.51197652,2137.02200427
0.15,1689.46562991,3869.18242628,2093.7441855
0.2,1623.71784135,3604.20625287,2014.67753021
0.25,1571.02161399,3308.80100037,1912.90541639
0.3,1514.26635764,3043.09910836,1816.0838561
0.35,1462.38144891,2814.9256365,1724.67444922
0.4,1413.11153417,2616.81580227,1641.35849169
0.45,1364.56174325,2442.95138494,1564.42032595
0.5,1312.98828229,2288.84395939,1496.66323422
0.55,1264.18664507,2151.42352458,1427.03897404
0.6,1212.3488398,2028.99288808,1370.35862674
0.65,1156.65348188,1913.49208272,1311.47305481
0.7,1094.01682045,1806.33227844,1258.81598286
0.75,1030.75250086,1705.9886822,1203.40646825
0.8,966.16585017,1609.5031504,1155.18653122
0.85,905.993013749,1506.7168284,1098.60566133
0.9,845.465902111,1404.716072,1043.73440842


==> data/results/lf/iht_p2_metadata_full_hashing.txt <==
lf,insert,query,remove
0.05,1212.9333629,3103.67773397,1177.20156116
0.1,1191.77437328,3080.25638822,1177.72965051
0.15,1194.75493028,3061.22948772,1169.53583696
0.2,1194.07782772,3046.680786,1162.04266649
0.25,1186.79131647,3040.58056115,1157.73403848
0.3,1172.84617161,3032.89538998,1153.35553415
0.35,1168.20920905,3031.1724913,1149.62976666
0.4,1159.18421947,3026.9204467,1144.12804028
0.45,1159.11695585,3025.60305648,1142.67802898
0.5,1154.16066263,3020.80342738,1136.46312854
0.55,1158.27672431,3016.93195464,1134.99264029
0.6,1153.38883517,2998.08197706,1126.74755024
0.65,1151.25889363,2973.42562603,1124.54006095
0.7,1137.74028364,2922.72901555,1112.51506981
0.75,1127.17156929,2851.74171266,1105.77058321
0.8,1107.36980072,2761.81820849,1090.07092546
0.85,1095.50219535,2678.94459542,1082.94771795
0.9,1075.17928316,2598.14882474,1068.57093289

==> data/results/lf/iht_p2_metadata_hashing.txt <==
lf,insert,query
0.05,1081.74837365,2681.77327431,1155.16232803
0.1,1083.57306484,2592.33307125,1154.71561029
0.15,1070.95413875,2538.10928794,1145.55034262
0.2,1074.14362288,2500.62077911,1138.46961109
0.25,1078.87113312,2476.70731075,1131.5681534
0.3,1071.91675294,2467.61603533,1126.913612
0.35,1062.01319591,2459.00401204,1121.83924198
0.4,1056.71243552,2450.18348199,1119.15196931
0.45,1054.36265746,2444.81827829,1115.56120872
0.5,1057.05371309,2507.11594719,1140.944789
0.55,1074.19344771,2501.38770168,1137.17417841
0.6,1080.52218828,2491.55270201,1134.56022281
0.65,1077.5764887,2469.1961137,1131.59061879
0.7,1070.80317321,2434.24673574,1128.08146734
0.75,1052.29031197,2365.98075518,1122.7412299
0.8,1022.27739226,2283.34573856,1114.69650144
0.85,983.745697154,2190.02998383,1102.23427816
0.9,935.225035874,2083.87837365,1081.82750958


==> data/results/lf/p2_hashing_external.txt <==
lf,insert,query,remove
0.05,1889.3248611,3984.46060365,2120.61642078
0.1,1917.72058197,4008.74547914,2128.30440542
0.15,1890.99831852,3948.45528532,2112.9087739
0.2,1824.5796237,3788.81953455,2067.09116451
0.25,1760.11132915,3550.75707822,1989.62133925
0.3,1693.80480729,3307.87482605,1912.60296976
0.35,1632.50700182,3084.89580368,1824.74188374
0.4,1576.35623286,2887.21651684,1749.1091787
0.45,1521.27971131,2710.44905214,1671.17754624
0.5,1463.53815677,2544.82428039,1604.90582477
0.55,1399.35703361,2386.92009451,1534.24042462
0.6,1332.12760983,2231.22505002,1466.04564973
0.65,1259.65276761,2074.11263957,1386.93411195
0.7,1188.10894402,1922.68546643,1317.91974727
0.75,1112.29635763,1779.99714678,1243.61913531
0.8,1039.45032308,1656.65889383,1179.74192585
0.85,973.476019569,1554.32576082,1125.57936715
0.9,917.987066113,1471.50932319,1079.11803252

==> data/results/lf/p2_hashing_internal.txt <==
lf,insert,query,remove
0.05,1134.3985487,1357.64163528,1243.85102247
0.1,1198.92116278,1395.08617168,1200.09653577
0.15,1189.0856209,1411.28520098,1171.654674
0.2,1137.5224227,1370.95602247,1147.11148438
0.25,1081.76592662,1329.77025825,1110.46215703
0.3,1028.9058759,1278.6220069,1053.37685231
0.35,979.974994958,1231.46928994,1005.08599358
0.4,937.831655373,1177.29809029,964.609071917
0.45,897.577348977,1116.91712209,928.588433531
0.5,862.171266598,1082.36559747,877.86659876
0.55,825.527470777,1045.61395838,849.025642736
0.6,788.508176698,1009.98050956,821.420342557
0.65,748.21206669,973.984805897,795.260375404
0.7,705.887233647,942.285079278,781.099795207
0.75,654.584554428,899.926634381,745.223712184
0.8,604.503492077,857.300040043,722.473891487
0.85,558.280365115,828.632161878,694.368982874
0.9,520.640268593,799.13381708,672.503478786


==> data/results/lf/p2_hashing_metadata.txt <==
lf,insert,query,remove
0.05,1216.04734997,3128.6233369,1172.98310247
0.1,1190.8562721,2951.01289091,1156.750978
0.15,1176.32398598,3068.14534909,1168.19200092
0.2,1158.58778576,3128.91505496,1158.41196779
0.25,1155.18319842,3126.88903184,1157.10532792
0.3,1144.1188117,3123.71569731,1150.19296404
0.35,1138.96369078,3121.98533291,1147.37862013
0.4,1130.02573295,3119.39118842,1141.82734509
0.45,1129.82786746,3117.17286552,1141.72608738
0.5,1122.2437693,3108.99528092,1135.02417885
0.55,1121.83373392,3095.63892017,1133.56317323
0.6,1115.41798783,3072.72714982,1125.86995268
0.65,1114.38507923,3044.81380378,1120.18111226
0.7,1102.23627206,3010.71448771,1109.10059341
0.75,1092.31292353,2977.89567598,1103.51284481
0.8,1080.53758528,2947.26506512,1097.61238436
0.85,1074.65133791,2923.55270813,1095.38432751
0.9,1064.63992033,2901.44235535,1089.54044322

==> data/results/lf/slabhash.txt <==
lf,insert,query,remove
0.05,1854.7541987,2529.98026615,1829.11995552
0.1,1837.05606622,2497.87056534,1658.65288525
0.15,1835.87116003,2498.62076134,1839.87900956
0.2,1838.12700005,2500.12406866,1765.14592285
0.25,1831.20052188,2493.39275853,1863.63582826
0.3,1811.06936462,2469.11446444,1833.52396889
0.35,1777.53842518,2423.66745898,1830.85504435
0.4,1722.86820687,2363.93346709,1777.38406746
0.45,1668.81325498,2299.57292843,1749.1573823
0.5,1623.8779166,2235.851276,1727.43536688
0.55,1578.85247108,2177.0473032,1668.98306343
0.6,1535.48014784,2124.11704437,1628.69774106
0.65,1505.94394918,2075.73613906,1589.27912402
0.7,1472.46485463,2030.0587905,1567.08971895
0.75,1444.42891951,1985.37230628,1548.75371376
0.8,1412.96248249,1941.64832254,1512.11511354
0.85,1387.21308109,1898.80631206,1479.25261197
0.9,1360.17319781,1885.09835406,1494.21011015


==> data/results/lf/warpcore.txt <==
lf,insert,query,remove
0.05,1543.8779373,4812.77811842,1794.60978184
0.1,1484.06815731,4256.19393263,1784.62725651
0.15,1485.40441621,4225.2509447,1772.91447638
0.2,1476.01181902,4207.86517327,1772.2243356
0.25,1486.16994032,4018.20794676,1792.14604184
0.3,1485.95718452,4051.76973198,1779.55490722
0.35,1484.98233126,4198.80703495,1793.19630581
0.4,1481.07248606,4125.62529008,1785.02513851
0.45,1495.65924788,4104.67842125,1784.64095166
0.5,1504.20853481,4133.16768699,1770.1559426
0.55,1502.20495008,4026.33280217,1771.88284169
0.6,1490.51688443,4044.86483174,1757.90815492
0.65,1501.89777492,3930.33344889,1744.19623399
0.7,1498.38231435,3846.18744746,1726.89096102
0.75,1484.67994398,3736.8850283,1704.9730928
0.8,1462.46860423,3601.14152585,1678.40585683
0.85,1457.54289853,3445.79028004,1640.42817877
0.9,1427.34656132,3248.16172092,1587.91905537

==> data/results/lf_bght/bcht_16.txt <==
lf,insert,query
0.05,254.575381502,1055.86407904
0.1,248.342845444,822.006697546
0.15,247.939675021,743.850033882
0.2,248.068415284,711.94752605
0.25,248.820251126,698.362607856
0.3,249.520886628,687.1653748
0.35,250.228002394,679.612481856
0.4,250.280757132,674.109532485
0.45,250.641540695,669.966115794
0.5,250.479855531,666.677209056
0.55,250.468583457,663.99499227
0.6,250.052052502,661.814397924
0.65,249.186582157,659.944284661
0.7,247.673347726,658.425480998
0.75,245.193241501,657.043928354
0.8,241.276439223,655.809795616
0.85,235.275313207,654.421727824
0.9,225.904066946,652.441565376


==> data/results/lf_bght/bcht_32.txt <==
lf,insert,query
0.05,125.742269189,501.939846926
0.1,125.615389795,403.384834416
0.15,125.512754117,373.866912203
0.2,127.357764747,360.183967563
0.25,127.653879475,351.975024078
0.3,127.797289371,346.743363216
0.35,127.956858153,343.081746294
0.4,128.10002665,340.419705668
0.45,128.18054785,338.367558347
0.5,128.113298892,336.738357522
0.55,128.237281387,335.416804289
0.6,128.271237502,334.335368007
0.65,128.287712345,333.429150612
0.7,128.159042824,332.650166518
0.75,127.734559764,331.96745692
0.8,126.928729041,331.383527886
0.85,125.498705279,330.86077186
0.9,122.659515889,330.321464665


==> data/results/lf_bght/bcht_8.txt <==
lf,insert,query
0.05,541.802383649,2200.30135327
0.1,521.640817017,1708.70333168
0.15,523.684687355,1517.23104121
0.2,522.98437898,1427.66924359
0.25,523.043551933,1380.30088682
0.3,523.616262865,1352.16606186
0.35,523.114814525,1333.63404876
0.4,522.789648958,1320.59204122
0.45,522.426352773,1310.99590532
0.5,521.153055304,1303.61344962
0.55,517.527304223,1297.15680916
0.6,513.5273503,1305.44803499
0.65,508.546634743,1302.18921446
0.7,499.842167695,1298.58445019
0.75,488.603171416,1295.26479858
0.8,472.877968834,1291.17946565
0.85,453.037870491,1286.56647059
0.9,424.436607563,1279.75086606


==> data/results/lf_bght/chaining_table.txt <==
lf,insert,query,remove
0.05,735.182434786,4018.87262585,2215.90541452
0.1,774.80705561,3878.06886132,2061.25684312
0.15,803.774266749,3737.92277153,2001.45412314
0.2,821.750587603,3613.69590749,1889.34663559
0.25,834.322144128,3494.23200135,1835.13580372
0.3,849.627393075,3390.16109707,1795.34008708
0.35,869.801803482,3290.99762644,1720.95873529
0.4,880.827710276,3198.69595563,1695.04784145
0.45,891.636697436,3110.24426683,1654.58330606
0.5,895.862858734,3024.07618253,1624.47440943
0.55,895.131561717,2941.7180928,1580.75048285
0.6,893.114072638,2862.97173126,1558.06474959
0.65,885.780462665,2787.59404002,1527.65822873
0.7,879.973732533,2716.84508771,1497.57119625
0.75,868.866084926,2652.24017753,1476.39509986
0.8,861.075879653,2586.64651497,1445.08114519
0.85,849.586760999,2525.71242102,1427.05819525
0.9,840.526441883,2468.98549578,1397.19313214


==> data/results/lf_bght/cuckoo_hashing.txt <==
lf,insert,query,remove
0.05,1716.88910682,5786.56152099,2335.82207389
0.1,1707.06143031,5535.78051737,2416.25034673
0.15,1709.86332379,5510.46363572,2390.9823622
0.2,1711.54992399,5443.73222281,2422.29929979
0.25,1712.22404,5350.17654513,2403.69869618
0.3,1710.33211058,5232.48908285,2357.94964646
0.35,1709.05388876,5094.8567712,2302.36362623
0.4,1707.80031818,5232.97738621,2279.71719652
0.45,1705.33236208,5070.51223329,2253.41268083
0.5,1702.51934045,4903.38613136,2212.88972861
0.55,1693.43197482,4730.3596114,2167.29252164
0.6,1677.05471626,4554.65944318,2139.90598323
0.65,1642.0945325,4372.50367879,2084.19620392
0.7,1577.98588857,4186.46966496,2043.41241349
0.75,1471.92841168,3992.32366652,1990.3945153
0.8,1327.2687328,3788.11303388,1930.6906201
0.85,1152.00834087,3569.19167802,1867.19223954
0.9,942.925198708,3323.43442236,1786.92684322


==> data/results/lf_bght/double_hashing.txt <==
lf,insert,query,remove
0.05,1955.39279735,3940.24073295,1840.61997971
0.1,1978.0167178,3724.90253793,1746.78499854
0.15,1974.68948337,3718.1014779,1791.33352839
0.2,1976.79773198,3715.67298734,1752.3962266
0.25,1976.44316916,3718.13115425,1755.56891036
0.3,1979.11727807,3742.66858009,1836.14139537
0.35,1980.05048224,3873.79271866,1840.89017875
0.4,1982.73169571,3941.46918264,1841.56805837
0.45,1983.41407445,3974.18721248,1844.86943859
0.5,1986.7172061,3961.11515849,1831.10696972
0.55,1979.6601082,3939.0436575,1837.45566512
0.6,1967.51940269,3908.09336826,1828.65363091
0.65,1941.34996578,3864.61527339,1841.95733981
0.7,1908.24904166,3807.08209728,1826.31856548
0.75,1851.37565975,3730.17727842,1823.0699438
0.8,1785.295857,3627.03934254,1796.13955277
0.85,1688.7337479,3486.74505663,1780.12051877
0.9,1568.98620532,3286.279891,1731.87050058


==> data/results/lf_bght/double_hashing_metadata.txt <==
lf,insert,query,remove
0.05,1177.91207546,3122.00872539,1109.93310211
0.1,1169.85334718,3145.51861109,1117.92036405
0.15,1173.6078136,3145.71453018,1123.60308047
0.2,1179.42351783,3142.54867926,1130.73776625
0.25,1170.74078998,3136.26467866,1132.69812227
0.3,1175.04643196,3131.88198442,1133.18911865
0.35,1179.87079741,3125.04966597,1130.30735414
0.4,1171.95871951,3108.61130406,1122.38752029
0.45,1179.38788511,3111.50880035,1121.77682669
0.5,1169.82972637,3092.11057264,1115.79053827
0.55,1172.18780264,3095.12257079,1114.27967229
0.6,1181.85612119,3086.63299116,1113.30299855
0.65,1179.97036967,3073.12534862,1112.96268149
0.7,1182.90677405,3047.844895,1114.3702727
0.75,1187.79400079,3016.32010154,1112.19290408
0.8,1177.45263568,2965.11343894,1110.17822218
0.85,1181.44707223,2886.01366477,1111.62815625
0.9,1162.07677116,2761.62906658,1103.77173765


==> data/results/lf_bght/iht_p2_hashing.txt <==
lf,insert,query,remove
0.05,1992.20251934,3984.71145907,2097.70611641
0.1,1994.7072438,3998.72200845,2089.27121624
0.15,1959.00277356,3863.17857697,2049.54263773
0.2,1892.2764843,3603.65684682,1970.87985595
0.25,1817.05392326,3307.92100208,1863.52858392
0.3,1730.72852537,3043.73605208,1763.67713985
0.35,1653.57851399,2815.09680113,1672.82065522
0.4,1584.38411999,2617.60918048,1584.69532945
0.45,1518.68862789,2442.5952129,1510.38601842
0.5,1459.57526768,2288.67088231,1441.72111975
0.55,1401.3378292,2152.59705747,1383.92904098
0.6,1343.68875439,2028.51695903,1324.5044808
0.65,1281.34358613,1914.20509217,1267.01318503
0.7,1211.5053059,1807.92249199,1213.77147894
0.75,1136.64106289,1706.60866685,1165.37164354
0.8,1054.85387848,1610.06185616,1116.35489363
0.85,973.835737558,1507.39514759,1065.03141993
0.9,898.803117816,1405.23915,1011.25078295


==> data/results/lf_bght/iht_p2_metadata_full_hashing.txt <==
lf,insert,query,remove
0.05,1255.69142137,3078.77033913,1114.29825173
0.1,1235.07962064,3080.19851263,1126.37664345
0.15,1243.33365936,3110.47215101,1134.98892402
0.2,1242.26372501,3117.66666345,1137.22295046
0.25,1244.05441514,3122.12725266,1139.17896183
0.3,1238.70011306,3116.58230598,1137.3646465
0.35,1235.23793612,3119.23554132,1137.07585933
0.4,1228.5048129,3117.35371584,1133.34189573
0.45,1225.6015082,3121.38136524,1132.92766131
0.5,1221.83744118,3120.5539907,1131.25299528
0.55,1219.19201529,3120.05506727,1131.13221996
0.6,1218.80437201,3108.0811924,1129.24073655
0.65,1216.1105309,3087.22850141,1128.2233667
0.7,1208.04108734,3061.44374451,1125.04685217
0.75,1198.18692272,3020.55390273,1120.22544791
0.8,1186.49855999,2968.17375689,1114.76451958
0.85,1172.41445612,2918.32016685,1110.34078135
0.9,1156.55482006,2865.87869226,1102.84477216


==> data/results/lf_bght/p2_hashing_external.txt <==
lf,insert,query,remove
0.05,1988.00201027,3979.06059154,2094.29083752
0.1,2002.80432662,4001.50456572,2095.23250795
0.15,1989.16383111,3941.50387818,2073.15815792
0.2,1939.66854944,3784.30448363,2027.04195592
0.25,1884.7478215,3550.06680516,1944.34567168
0.3,1817.46529626,3307.76431518,1860.31259949
0.35,1752.62323883,3083.03955637,1776.71378004
0.4,1686.60877747,2886.53250015,1699.40600662
0.45,1626.07366482,2709.74592639,1629.08069782
0.5,1563.52053917,2544.79759901,1555.04337265
0.55,1496.86823866,2387.86322927,1485.93660962
0.6,1424.53642914,2230.64414311,1413.60508666
0.65,1345.97640027,2074.65495855,1344.73233279
0.7,1257.95313916,1922.0455661,1275.14127746
0.75,1168.84568073,1779.57492172,1203.9947003
0.8,1085.63879815,1656.47359093,1147.43717111
0.85,1011.97166046,1554.33767002,1094.27977222
0.9,951.192826983,1471.39894726,1050.91832396


==> data/results/lf_bght/p2_hashing_internal.txt <==
lf,insert,query,remove
0.9,4.49400789009,7.8929480529,7.26248966177


==> data/results/lf_bght/p2_hashing_metadata.txt <==
lf,insert,query,remove
0.05,1251.17641863,3123.57486897,1115.69786902
0.1,1254.6163609,3074.01175133,1119.91689321
0.15,1254.19045936,3133.86295617,1128.9073742
0.2,1250.02937569,3119.76318502,1131.01713842
0.25,1245.29186279,3106.96445968,1134.37070173
0.3,1243.42275988,3116.47514196,1136.11842414
0.35,1236.37401034,3107.7685334,1134.18919682
0.4,1235.68772417,3123.19781726,1133.55955781
0.45,1227.50551811,3110.50977661,1133.71689411
0.5,1227.24404212,3107.22260845,1132.48600428
0.55,1222.43533345,3092.57505342,1129.98877202
0.6,1216.67070027,3069.13251686,1128.64647335
0.65,1207.16491377,3046.23590923,1125.32794653
0.7,1196.57070358,3011.7334122,1121.21141063
0.75,1185.16447144,2980.32982317,1115.29505376
0.8,1173.91378674,2959.30197761,1111.84573229
0.85,1161.69065132,2931.32822206,1108.0962203
0.9,1150.87577299,2910.80036628,1105.88619478


==> data/results/lf_bght/p2bht_16.txt <==
lf,insert,query
0.05,121.209226883,1210.21743008
0.1,121.345588121,1075.0697559
0.15,121.418236886,1029.06413272
0.2,122.044936628,1017.60378223
0.25,123.414420277,1004.71230164
0.3,123.647552856,996.469045154
0.35,123.747005442,990.506252274
0.4,123.910975478,986.183154872
0.45,123.955970167,982.733417531
0.5,124.006672759,980.002500182
0.55,124.050341631,977.770772593
0.6,124.102691519,975.994726505
0.65,124.170209176,974.434467468
0.7,124.143913108,973.134427622
0.75,124.17938619,972.017697099
0.8,124.19300318,971.01956897
0.85,124.255930818,970.16286923
0.9,124.271408297,969.427477997


==> data/results/lf_bght/p2bht_32.txt <==
lf,insert,query
0.05,64.9871762105,605.4421744
0.1,64.0478138963,541.62323074
0.15,64.376118865,520.978899903
0.2,64.5414894655,511.127514329
0.25,64.5372656113,505.433695267
0.3,64.6224234687,501.683532877
0.35,64.681600304,498.924290719
0.4,64.704366558,497.011488557
0.45,64.7078302701,495.479934747
0.5,64.7255785826,494.29735078
0.55,64.7714281426,493.393173852
0.6,64.762066811,492.50164198
0.65,64.7692211766,491.847227378
0.7,64.7852053965,491.318700374
0.75,64.792887126,490.786289041
0.8,64.7976387157,490.381876673
0.85,64.8043443741,489.982997993
0.9,64.8329790479,489.636322241


==> data/results/lf_bght/p2bht_8.txt <==
lf,insert,query
0.05,228.802050579,2406.93235028
0.1,229.371776165,2136.60969611
0.15,229.456692596,2036.39112394
0.2,229.803854826,1987.21189402
0.25,230.058713192,1958.8738356
0.3,229.991020767,1939.86634192
0.35,230.778633857,1947.07819221
0.4,233.107739822,1937.13230807
0.45,233.617113232,1929.48537066
0.5,233.904514592,1923.07470414
0.55,234.064128924,1918.10440507
0.6,234.205916137,1914.19603511
0.65,234.445413369,1911.06671687
0.7,234.454771928,1907.50331143
0.75,234.557782817,1903.98319377
0.8,234.727576407,1902.78681205
0.85,234.96957994,1900.90875739
0.9,235.020663578,1898.82691528


==> data/results/lf_probe/chaining_table.txt <==
lf,insert,query,remove
0.05,7.004924,1,4.0026898
0.1,7.0065366,1.0000027,4.004568
0.15,7.0126212,1.0000354,4.01054086667
0.2,7.0251852,1.00019615,4.02241795
0.25,7.0454096,1.00069228,4.04094016
0.3,7.07420643333,1.00185813333,4.06603826667
0.35,7.11216537143,1.00408662857,4.09729168571
0.4,7.160031425,1.00779855,4.13385885
0.45,7.21778711111,1.01339077778,4.17489228889
0.5,7.2859072,1.02117432,4.21964022
0.55,7.3640822,1.03134616364,4.26738372727
0.6,7.45189868333,1.04394401667,4.31737868333
0.65,7.54845567692,1.05893430769,4.36912216923
0.7,7.65336037143,1.07617804286,4.42228498571
0.75,7.76496353333,1.09538950667,4.47630641333
0.8,7.882385275,1.1163307,4.5309807625
0.85,8.00481056471,1.13875034118,4.58614892941
0.9,8.13091005556,1.16230986667,4.64157293333


==> data/results/lf_probe/cuckoo_hashing.txt <==
lf,insert,query,remove
0.05,5.0023288,3.0019228,4.0030368
0.1,5.0023651,3.0038012,4.0049047
0.15,5.00235106667,3.0097242,4.01080426667
0.2,5.0024171,3.02141035,4.02243555
0.25,5.00263004,3.03946864,4.04045976
0.3,5.0032919,3.0637697,4.0647383
0.35,5.00471134286,3.09372877143,4.09469431429
0.4,5.00747645,3.12863305,4.129608475
0.45,5.01231446667,3.16778991111,4.16878951111
0.5,5.02013994,3.21101256,4.21204128
0.55,5.03229361818,3.25835176364,4.25941892727
0.6,5.05051193333,3.3101003,4.31120715
0.65,5.07850884615,3.36707207692,4.36821681538
0.7,5.1222824,3.43030285714,4.43147962857
0.75,5.19386902667,3.50140089333,4.50260641333
0.8,5.316513925,3.5828301125,4.5840580625
0.85,5.5376106,3.6794452,4.68068234118
0.9,5.9707204,3.80555835556,4.80682523333


==> data/results/lf_probe/double_hashing.txt <==
lf,insert,query,remove
0.05,5.0023886,2,4.0011894
0.1,5.002357,2.0000004,4.0011792
0.15,5.0023384,2.00000773333,4.00116413333
0.2,5.0024152,2.0000661,4.0012118
0.25,5.00263292,2.00029464,4.0013226
0.3,5.00329123333,2.00093513333,4.00164876667
0.35,5.00470774286,2.00235925714,4.00234828571
0.4,5.007526375,2.0051678,4.00376315
0.45,5.01233435556,2.00999102222,4.00617428889
0.5,5.02007118,2.01771204,4.01003126
0.55,5.03161756364,2.02926312727,4.01580338182
0.6,5.0483382,2.0459587,4.02416351667
0.65,5.07180324615,2.06941338462,4.03588495385
0.7,5.10425058571,2.10182445714,4.05210045714
0.75,5.14905536,2.1466,4.074498
0.8,5.211762825,2.209250375,4.10584005
0.85,5.30266765882,2.30011578824,4.15129204706
0.9,5.44480755556,2.44218837778,4.22236347778


==> data/results/lf_probe/double_hashing_metadata.txt <==
lf,insert,query,remove
0.05,5.0170196,2.0000008,6.0162356
0.1,5.0169286,2.0000076,6.0161541
0.15,5.017795,2.0000172,6.01697586667
0.2,5.01850215,2.00002925,6.0177464
0.25,5.01871308,2.0000422,6.01845032
0.3,5.0190467,2.00005336667,6.01900026667
0.35,5.01912928571,2.00006528571,6.01954848571
0.4,5.019221975,2.000076375,6.02010315
0.45,5.01928213333,2.00009026667,6.02066768889
0.5,5.01934992,2.0001166,6.02122612
0.55,5.01947190909,2.00018996364,6.02178987273
0.6,5.01992156667,2.00041946667,6.02255718333
0.65,5.02118810769,2.0010642,6.02372935385
0.7,5.02432295714,2.00264617143,6.02584388571
0.75,5.03119412,2.00606790667,6.02978278667
0.8,5.0447636625,2.0128494375,6.0370472
0.85,5.07047084706,2.02568068235,6.05045228235
0.9,5.11957054444,2.05020828889,6.07563636667


==> data/results/lf_probe/iht_p2_hashing.txt <==
lf,insert,query,remove
0.05,4.0056906,1.0001142,4.005426
0.1,4.0125325,1.0069558,4.0121857
0.15,4.05089166667,1.0453596,4.05053986667
0.2,4.1312073,1.1256662,4.13098105
0.25,4.23659692,1.23071568,4.236232
0.3,4.34875166667,1.34253496667,4.3481952
0.35,4.46158194286,1.45511391429,4.4609014
0.4,4.575674425,1.568932625,4.574851325
0.45,4.69190337778,1.68452137778,4.6906016
0.5,4.81062878,1.80133768,4.80756464
0.55,4.93444134545,1.91899012727,4.92536025455
0.6,5.06926883333,2.03869443333,5.04520448333
0.65,5.22440987692,2.16296524615,5.16961086154
0.7,5.4101227,2.29378072857,5.30057934286
0.75,5.63502056,2.43231238667,5.43927348
0.8,5.9009748625,2.5812114,5.5883482375
0.85,6.20371229412,2.76041541176,5.76776683529
0.9,6.53279542222,2.9655219,5.97311762222


==> data/results/lf_probe/iht_p2_metadata_full_hashing.txt <==
lf,insert,query,remove
0.05,5.0140982,2.000015,6.0188796
0.1,5.0141991,2.0000285,6.0188621
0.15,5.01534553333,2.00004433333,6.0203838
0.2,5.01562815,2.00005935,6.0213838
0.25,5.01592972,2.00007648,6.02242856
0.3,5.01604596667,2.00009186667,6.02336693333
0.35,5.01616051429,2.00010782857,6.02444582857
0.4,5.016208075,2.0001307,6.0252789
0.45,5.0163262,2.00019853333,6.02635775556
0.5,5.0168709,2.0004651,6.02751098
0.55,5.01861765455,2.00142285455,6.02939054545
0.6,5.02336765,2.00430153333,6.0330098
0.65,5.03386453846,2.01111727692,6.04084276923
0.7,5.05301452857,2.02393755714,6.05438408571
0.75,5.08344162667,2.04436277333,6.07576062667
0.8,5.125984075,2.0729138875,6.105071975
0.85,5.17982857647,2.10893321176,6.14231142353
0.9,5.24233188889,2.1506746,6.18500691111


==> data/results/lf_probe/iht_p2_metadata_hashing.txt <==
lf,insert,query
0.05,5.0170364,4.010218,6.0180574
0.1,5.0172257,4.0108035,6.0177066
0.15,5.01878806667,4.0111048,6.01881673333
0.2,5.019451,4.01129485,6.0197486
0.25,5.0197172,4.01139684,6.02051092
0.3,5.02001786667,4.0115027,6.0213875
0.35,5.02,4.01155645714,6.02213174286
0.4,5.019117125,4.01061405,6.01956035
0.45,5.02025095556,4.01164511111,6.02373268889
0.5,5.0213078,4.0116918,6.02436
0.55,5.02572825455,4.01181118182,6.02496087273
0.6,5.03921391667,4.01280288333,6.0258044
0.65,5.07328226154,4.01746806154,6.02906695385
0.7,5.14343408571,4.02938508571,6.03720738571
0.75,5.26882821333,4.05301362667,6.0533314
0.8,5.4645408125,4.10169185,6.0897408
0.85,5.73824148235,4.19148798824,6.16225668235
0.9,6.08744328889,4.34474927778,6.29306838889


==> data/results/lf_probe/p2_hashing_external.txt <==
lf,insert,query,remove
0.05,4.005796,1.000034,4.004765
0.1,4.0080684,1.0025401,4.0071209
0.15,4.0258016,1.02028653333,4.0249
0.2,4.07222585,1.0668477,4.07136275
0.25,4.14605736,1.14035664,4.14510024
0.3,4.23426103333,1.2285486,4.23331546667
0.35,4.32758874286,1.32130068571,4.32631365714
0.4,4.421564925,1.41508865,4.42003075
0.45,4.51923566667,1.51082742222,4.516029
0.5,4.6234587,1.61171192,4.61682612
0.55,4.74252143636,1.7218594,4.7272708
0.6,4.88282493333,1.84607118333,4.85134178333
0.65,5.05690303077,1.98892956923,4.99454913846
0.7,5.26951701429,2.15113092857,5.1566378
0.75,5.52287493333,2.32692976,5.33289272
0.8,5.79897945,2.504642875,5.5105174875
0.85,6.08022670588,2.67298116471,5.67932151765
0.9,6.34468805556,2.82633618889,5.83254214444


==> data/results/lf_probe/p2_hashing_internal.txt <==
lf,insert,query
0.05,4.0055592,3.0040162,4.005391
0.1,4.007595,3.0060597,4.0073965
0.15,4.023067,3.0214922,4.0227972
0.2,4.0648661,3.0633481,4.06464585
0.25,4.13318876,3.13173264,4.13301996
0.3,4.21714256667,3.21570733333,4.21697416667
0.35,4.30684834286,3.30537174286,4.30664011429
0.4,4.3977452,3.396128025,4.39737755
0.45,4.49030617778,3.48822851111,4.48947833333
0.5,4.58733842,3.58419942,4.58543268
0.55,4.69295425455,3.68754730909,4.68878630909
0.6,4.81254838333,3.80257968333,4.80379966667
0.65,4.95281906154,3.93363203077,4.93484687692
0.7,5.12028988571,4.08344562857,5.084657
0.75,5.31699786667,4.24909541333,5.25029936
0.8,5.53703125,4.4220466625,5.423255
0.85,5.76630869412,4.59124664706,5.59245690588
0.9,5.98953907778,4.74835615556,5.74956417778


==> data/results/lf_probe/p2_hashing_metadata.txt <==
lf,insert,query,remove
0.05,5.0132236,2.0000126,6.0159572
0.1,5.0133772,2.0000269,6.015658
0.15,5.01413086667,2.00003733333,6.0164102
0.2,5.01478465,2.00005245,6.01730565
0.25,5.01495884,2.0000668,6.01812208
0.3,5.01513596667,2.00008363333,6.01880776667
0.35,5.01515228571,2.00013171429,6.0195492
0.4,5.015320275,2.000342725,6.020407125
0.45,5.01605824444,2.00112135556,6.02188577778
0.5,5.01826066,2.0033088,6.02468238
0.55,5.02347523636,2.00824870909,6.0302946
0.6,5.03386091667,2.01736056667,6.03995408333
0.65,5.05173669231,2.03147853846,6.05481938462
0.7,5.07904145714,2.05010795714,6.07429277143
0.75,5.11564625333,2.07088568,6.09597345333
0.8,5.1588762125,2.0908651625,6.1167920375
0.85,5.20401011765,2.1083232,6.13498178824
0.9,5.24752076667,2.12317348889,6.15052572222


==> data/results/lf_probe/warpcore_hashing.txt <==
lf,insert,query
0.05,5.0002564,1
0.1,5.0002394,1
0.15,5.000248,1.00000153333
0.2,5.00027245,1.00001375
0.25,5.00035844,1.00005996
0.3,5.00065696667,1.00020536667
0.35,5.00134045714,1.00055442857
0.4,5.002801725,1.001283425
0.45,5.00553324444,1.00264631111
0.5,5.01010468,1.0049316
0.55,5.01739970909,1.00857634545
0.6,5.02840265,1.01407523333
0.65,5.04453821538,1.02214255385
0.7,5.06759698571,1.0336721
0.75,5.10041146667,1.05007596
0.8,5.147577575,1.0736594
0.85,5.21744324706,1.10859356471
0.9,5.32870581111,1.16423087778


==> data/results/lf_probe_bght/bcht_16.txt <==
lf,insert,query
0.05,1.0001258,1.483528
0.1,1.0001276,1.9010995
0.15,1.00012793333,2.18586913333
0.2,1.00012535,2.37192995
0.25,1.00012776,2.49533736
0.3,1.00013,2.58022853333
0.35,1.00014937143,2.64113354286
0.4,1.00020745,2.68661825
0.45,1.00041282222,2.72178226667
0.5,1.0009215,2.74979124
0.55,1.00204745455,2.77263047273
0.6,1.0042223,2.79162573333
0.65,1.00807655385,2.80767518462
0.7,1.01450407143,2.82142637143
0.75,1.02476874667,2.83336713333
0.8,1.0408737375,2.8439426875
0.85,1.06650496471,2.85379930588
0.9,1.10969833333,2.86436702222


==> data/results/lf_probe_bght/bcht_32.txt <==
lf,insert,query
0.05,1.0003616,1.901164
0.1,1.0003656,2.3718299
0.15,1.0003542,2.5802074
0.2,1.000358,2.6866133
0.25,1.00035244,2.74979412
0.3,1.000359,2.7916213
0.35,1.00035414286,2.82141708571
0.4,1.0003566,2.843748275
0.45,1.00036117778,2.86111051111
0.5,1.00037792,2.87499972
0.55,1.00042674545,2.88636363636
0.6,1.00064428333,2.89583333333
0.65,1.00128347692,2.90384615385
0.7,1.00285944286,2.91071431429
0.75,1.00625118667,2.91666725333
0.8,1.0130071625,2.9218837
0.85,1.02581555294,2.92656228235
0.9,1.05039885556,2.93126607778


==> data/results/lf_probe_bght/bcht_8.txt <==
lf,insert,query
0.05,1.0001144,1.2338352
0.1,1.000105,1.4833819
0.15,1.00011046667,1.7096428
0.2,1.0001419,1.90122895
0.25,1.00025528,2.05850308
0.3,1.00057376667,2.18600566667
0.35,1.00130062857,2.28892171429
0.4,1.00271355,2.372243275
0.45,1.0051218,2.44012982222
0.5,1.00899418,2.49595736
0.55,1.01480756364,2.54230718182
0.6,1.02320581667,2.58118255
0.65,1.03495547692,2.61413038462
0.7,1.05119772857,2.64241205714
0.75,1.07360084,2.66714642667
0.8,1.104914525,2.689501525
0.85,1.15054144706,2.71107398824
0.9,1.22263348889,2.73444562222


==> data/results/lf_probe_bght/chaining_table.txt <==
lf,insert,query,remove
0.05,5.000113,1,2.000163
0.1,5.0020015,1.0000032,2.0020314
0.15,5.00811373333,1.0000356,2.00801733333
0.2,5.0204108,1.00018985,2.019813
0.25,5.04038816,1.00068868,2.03826144
0.3,5.06895766667,1.00184566667,2.06334313333
0.35,5.10693082857,1.00408448571,2.09458602857
0.4,5.154696875,1.007814275,2.131159675
0.45,5.21249086667,1.01340331111,2.17219324444
0.5,5.28056308,1.02119056,2.21690548
0.55,5.35867669091,1.03134403636,2.26456429091
0.6,5.44645118333,1.04394776667,2.31453448333
0.65,5.54304944615,1.05891395385,2.36623923077
0.7,5.64773734286,1.07613041429,2.41928435714
0.75,5.75940468,1.09535338667,2.47328718667
0.8,5.8770014875,1.1163244,2.5279756125
0.85,5.99930032941,1.13872445882,2.58307685882
0.9,6.12541204444,1.16230078889,2.63846174444


==> data/results/lf_probe_bght/cuckoo_hashing.txt <==
lf,insert,query,remove
0.05,3.000494,1.0001696,2.0001696
0.1,3.0004828,1.0020285,2.0020285
0.15,3.00048986667,1.00792626667,2.00792626667
0.2,3.00054275,1.0196026,2.0196026
0.25,3.00076004,1.03766812,2.03766812
0.3,3.0013961,1.0620437,2.0620437
0.35,3.00282662857,1.0919388,2.0919388
0.4,3.005587125,1.1267766,2.1267766
0.45,3.01046055556,1.16597873333,2.16597873333
0.5,3.01831464,1.2092089,2.2092089
0.55,3.03029063636,1.25649614545,2.25649614545
0.6,3.0482222,1.30826531667,2.30826531667
0.65,3.07504338462,1.36519889231,2.36519889231
0.7,3.11604004286,1.42845038571,2.42845038571
0.75,3.1808642,1.49947105333,2.49947105333
0.8,3.2882577125,1.580840425,2.580840425
0.85,3.47563472941,1.67738661176,2.6773866
0.9,3.83115676667,1.80336238889,2.80336231111


==> data/results/lf_probe_bght/double_hashing.txt <==
lf,insert,query,remove
0.05,3.00043,2,2
0.1,3.0004238,2,2
0.15,3.00042773333,2.00000626667,2.00000313333
0.2,3.00048045,2.0000634,2.0000317
0.25,3.00070408,2.00028544,2.00014272
0.3,3.001346,2.00093053333,2.00046526667
0.35,3.00278468571,2.00237262857,2.00118631429
0.4,3.0055866,2.00517275,2.002586375
0.45,3.01044073333,2.01003911111,2.00501955556
0.5,3.01813488,2.01773332,2.00886666
0.55,3.02974158182,2.02935952727,2.01467976364
0.6,3.04650905,2.04612996667,2.02306498333
0.65,3.06995590769,2.06958664615,2.03479332308
0.7,3.10241742857,2.10206374286,2.05103187143
0.75,3.14715844,2.14681752,2.07340876
0.8,3.2097223125,2.20939425,2.104697125
0.85,3.30045792941,2.30015868235,2.15007934118
0.9,3.44236041111,2.44209904444,2.22104951111


==> data/results/lf_probe_bght/double_hashing_metadata.txt <==
lf,insert,query,remove
0.05,3.003095,2.0000004,4
0.1,3.0030972,2.0000074,4
0.15,3.00302846667,2.00001706667,4
0.2,3.00301095,2.000029,4
0.25,3.00298304,2.00003876,4
0.3,3.00299206667,2.00005163333,4
0.35,3.00297142857,2.00006231429,4.00000002857
0.4,3.00296795,2.000075825,4.000000225
0.45,3.00297257778,2.00009006667,4.000002
0.5,3.00299396,2.00011412,4.00001364
0.55,3.0031238,2.00018872727,4.00007598182
0.6,3.00356013333,2.00041623333,4.000291
0.65,3.00481673846,2.00105733846,4.00092052308
0.7,3.00795348571,2.00263694286,4.00248718571
0.75,3.01478128,2.00605846667,4.00589637333
0.8,3.028303625,2.0128309625,4.0126538
0.85,3.05391815294,2.02564238824,4.02544871765
0.9,3.1029885,2.05018065556,4.04996466667


==> data/results/lf_probe_bght/iht_p2_hashing.txt <==
lf,insert,query,remove
0.05,2.0022484,1.0011814,2.0011814
0.1,2.0088687,1.0078623,2.0078623
0.15,2.04674666667,1.04587166667,2.04587166667
0.2,2.1268078,1.1260363,2.1260363
0.25,2.23176328,1.23103956,2.23103956
0.3,2.34340653333,1.34272253333,2.34272253333
0.35,2.45596282857,1.4552612,2.4552612
0.4,2.569857025,1.56905205,2.56905205
0.45,2.6859414,1.68468744444,2.68468744444
0.5,2.80449876,1.80143312,2.80143312
0.55,2.92826256364,1.91918703636,2.91918703636
0.6,3.06293493333,2.03886421667,3.03886421667
0.65,3.21800967692,2.16315912308,3.16315912308
0.7,3.40354557143,2.29389631429,3.29389631429
0.75,3.62831613333,2.43235088,3.43235088
0.8,3.894421875,2.581429725,3.581429725
0.85,4.19661503529,2.76062464706,3.76062464706
0.9,4.52540522222,2.96567221111,3.96567221111


==> data/results/lf_probe_bght/iht_p2_metadata_full_hashing.txt <==
lf,insert,query,remove
0.05,3.002501,2.000015,4
0.1,3.0025519,2.000029,4
0.15,3.00254386667,2.000047,4
0.2,3.0025639,2.00006225,4
0.25,3.002579,2.00007728,4
0.3,3.00261903333,2.00009466667,4
0.35,3.00263114286,2.00011185714,4.00000068571
0.4,3.00268285,2.0001361,4.000007925
0.45,3.00280477778,2.00020397778,4.00005955556
0.5,3.00335324,2.0004807,4.00031918
0.55,3.00515576364,2.00144465455,4.00126670909
0.6,3.0100052,2.00432913333,4.00413555
0.65,3.02055983077,2.01112629231,4.01091644615
0.7,3.03988962857,2.02394618571,4.02371985714
0.75,3.07037557333,2.04435538667,4.04411188
0.8,3.1129487125,2.0729185625,4.072658275
0.85,3.16671056471,2.10893829412,4.10865934118
0.9,3.22910326667,2.15068851111,4.15038447778


==> data/results/lf_probe_bght/p2_hashing_external.txt <==
lf,insert,query,remove
0.05,2.0021858,1.0011076,2.0011076
0.1,2.004108,1.0033077,2.0033077
0.15,2.02188073333,1.02101766667,2.02101766667
0.2,2.06807685,1.0674279,2.0674279
0.25,2.14147452,1.14076936,2.14076936
0.3,2.229335,1.22875346667,2.22875346667
0.35,2.32215045714,1.32144271429,2.32144271429
0.4,2.416194675,1.415182925,2.415182925
0.45,2.51338386667,1.51092471111,2.51092471111
0.5,2.61788674,1.61178468,2.61178468
0.55,2.73637572727,1.72193203636,2.72193203636
0.6,2.8771435,1.84620961667,2.84620961667
0.65,3.05059196923,1.98915004615,2.98915004615
0.7,3.26357344286,2.15124294286,3.15124294286
0.75,3.51577436,2.32701906667,3.32701906667
0.8,3.7922859375,2.5045178375,3.5045178375
0.85,4.07195598824,2.67296601176,3.67296601176
0.9,4.33722184444,2.82634167778,3.82634167778


==> data/results/lf_probe_bght/p2_hashing_internal.txt <==
lf,insert,query,remove
0.05,7.00566,3.0024008,4.0035994
0.1,7.0097585,3.0044797,4.0056634
0.15,7.04063406667,3.01993386667,4.02111173333
0.2,7.1245434,3.06191735,4.06308975
0.25,7.26110872,3.13018224,4.13133996
0.3,7.42887953333,3.2140273,4.2151758
0.35,7.6080572,3.3035008,4.30462382857
0.4,7.789614275,3.394185625,4.3952636
0.45,7.97423411111,3.48620648889,4.4872698
0.5,8.16697038,3.58197868,4.58301386
0.55,8.37581794545,3.68523987273,4.68623929091
0.6,8.61059128333,3.8003095,4.80126415
0.65,8.88244204615,3.93155073846,4.93246961538
0.7,9.19956674286,4.08114912857,5.0820583
0.75,9.56198169333,4.24662970667,5.24754881333
0.8,9.954893,4.419399325,5.4203284125
0.85,10.3532811412,4.58843755294,5.58937743529
0.9,10.7334049111,4.74543251111,5.7463714


==> data/results/lf_probe_bght/p2_hashing_metadata.txt <==
lf,insert,query,remove
0.05,3.002426,2.0000124,4
0.1,3.0024125,2.0000238,4.0000001
0.15,3.0023944,2.00003653333,4.00000006667
0.2,3.0023992,2.00004825,4.00000005
0.25,3.0024096,2.00006124,4.00000016
0.3,3.00243973333,2.00007883333,4.0000043
0.35,3.00249365714,2.0001252,4.00003705714
0.4,3.00271115,2.00033535,4.000232525
0.45,3.00350506667,2.00111151111,4.00099515556
0.5,3.00580766,2.00331868,4.00318784
0.55,3.01115356364,2.00827310909,4.00812749091
0.6,3.02166666667,2.01737793333,4.01721696667
0.65,3.03972275385,2.03153803077,4.03135867692
0.7,3.06703851429,2.05013958571,4.0499409
0.75,3.1036108,2.07092472,4.07070449333
0.8,3.1466610625,2.0909001625,4.090659025
0.85,3.19165007059,2.10833785882,4.10807534118
0.9,3.23499632222,2.12316921111,4.12288745556


==> data/results/lf_probe_bght/p2bht_16.txt <==
lf,insert,query
0.05,2.001196,1.3635168
0.1,2.001181,1.5917367
0.15,2.00115466667,1.71462173333
0.2,2.0011592,1.78392865
0.25,2.00115736,1.82681568
0.3,2.00112893333,1.8556256
0.35,2.00113605714,1.8762434
0.4,2.001133,1.8917099
0.45,2.00112831111,1.90374371111
0.5,2.00111968,1.91336926
0.55,2.00112396364,1.92124385455
0.6,2.00113466667,1.92780771667
0.65,2.00113473846,1.93336124615
0.7,2.00113811429,1.93811972857
0.75,2.00113245333,1.94224556
0.8,2.001126925,1.9458553375
0.85,2.00112649412,1.94903958824
0.9,2.0011236,1.95187165556


==> data/results/lf_probe_bght/p2bht_32.txt <==
lf,insert,query
0.05,2.00135,1.5915982
0.1,2.001346,1.7838695
0.15,2.001344,1.8555806
0.2,2.0013496,1.8916741
0.25,2.00134408,1.91334016
0.3,2.001355,1.9277815
0.35,2.00133982857,1.93809894286
0.4,2.00134775,1.945836925
0.45,2.00132702222,1.95185453333
0.5,2.00133464,1.95666958
0.55,2.00135109091,1.96060874545
0.6,2.001334,1.96389
0.65,2.00133901538,1.96666873846
0.7,2.0013304,1.96904995714
0.75,2.00133453333,1.97111298667
0.8,2.001331,1.972918675
0.85,2.00133830588,1.97451144706
0.9,2.0013414,1.97592744444


==> data/results/lf_probe_bght/p2bht_8.txt <==
lf,insert,query
0.05,2.0011904,1.1949076
0.1,2.0011302,1.3634136
0.15,2.0011312,1.49484726667
0.2,2.0011137,1.5917798
0.25,2.00110272,1.66254352
0.3,2.00111153333,1.71465113333
0.35,2.00109571429,1.75381014286
0.4,2.0010978,1.783948075
0.45,2.00109955556,1.8076976
0.5,2.00108912,1.82682466
0.55,2.00108327273,1.84252496364
0.6,2.00107733333,1.85563141667
0.65,2.00107424615,1.86673064615
0.7,2.0010708,1.87624588571
0.75,2.00106882667,1.88449346667
0.8,2.001066525,1.891713
0.85,2.00106901176,1.89808190588
0.9,2.00106897778,1.90374502222


==> data/results/old_cache/chaining_realigned.txt <==
fill perf
0.2835215563 54.3351063537
0.4070823094 57.7223724222
0.5187291625 61.2302613391
0.6220148656 65.2566596184
0.7193955188 69.9266194915
0.8126416469 75.0805879913
0.902036825 80.6867368624
0.9876598031 87.9311830942

==> data/results/old_cache/chaining_table.txt <==
fill perf
0.01 50.7886955144
0.1 54.3351063537
0.15 57.7223724222
0.2 61.2302613391
0.25 65.2566596184
0.3 69.9266194915
0.35 75.0805879913
0.4 80.6867368624
0.45 87.9311830942
0.5 95.1433307228
0.55 104.644218997
0.6 116.077846566
0.65 129.244410346
0.7 146.09731723
0.75 167.197845276
0.8 194.059854178
0.85 228.710472463
0.9 271.652363046
0.95 325.594022248
1 397.132352713


==> data/results/old_cache/double_hashing.txt <==
fill perf
0.01 44.3047089578
0.1 45.1131635526
0.15 46.6902143132
0.2 48.61153479
0.25 51.2153143997
0.3 54.2191773541
0.35 57.5062292789
0.4 61.2554526396
0.45 65.3720049639
0.5 69.9027801487
0.55 75.1696655235
0.6 80.7659221258
0.65 87.23801577
0.7 95.748142016
0.75 105.012995561
0.8 116.911320739
0.85 134.836472131
0.9 164.863120946
0.95 215.672272931
1 345.772865193


==> data/results/old_cache/host_cache.txt <==
fill perf
0.01 58.7967515588
0.1 59.0890605474
0.15 59.0856596249
0.2 58.8369302564
0.25 58.9338785406
0.3 58.7618616516
0.35 58.938137324
0.4 59.0268778845
0.45 58.8052266828
0.5 59.0815443616
0.55 58.9984284761
0.6 58.7932563352
0.65 59.0503134083
0.7 59.0624307774
0.75 58.8329118458
0.8 58.949811549
0.85 58.7720964048
0.9 58.916317802
0.95 59.0465290696
1 58.8288854842


==> data/results/old_cache/iht_p2_hashing.txt <==
fill perf
0.01 48.2288803632
0.1 50.5488790178
0.15 53.2583101754
0.2 56.4071618384
0.25 59.3626285494
0.3 63.1378965644
0.35 67.2241617717
0.4 71.9473103284
0.45 76.9633457796
0.5 83.0385696687
0.55 90.0146347386
0.6 97.8126998086
0.65 107.459072354
0.7 118.664895024
0.75 132.817185156
0.8 149.939518109
0.85 172.219677565
0.9 204.089161877
0.95 247.899613692
1 335.326731038


==> data/results/old_cache/iht_p2_metadata_full_hashing.txt <==
fill perf
0.01 63.0340969449
0.1 54.6769978686
0.15 57.1856538798
0.2 60.1580157292
0.25 63.4698240566
0.3 67.2738336233
0.35 71.4006488074
0.4 76.2739633113
0.45 81.4886609144
0.5 88.1034800627
0.55 94.9324724391
0.6 103.215754585
0.65 113.245394349
0.7 124.76239339
0.75 139.009491265
0.8 156.162098429
0.85 179.556153184
0.9 213.133973294
0.95 264.859157734
1 371.1397527


==> data/results/old_cache/iht_p2_metadata_hashing.txt <==
fill perf
0.1 39.6296500601
0.15 42.205139399
0.2 43.7585654394
0.25 46.4388007437
0.3 49.7255764306
0.35 52.2387488596
0.4 55.5999265951
0.45 59.6050381451
0.5 64.7673858531
0.55 69.988631454
0.6 75.0636110189
0.65 82.0172495732
0.7 90.330724312
0.75 100.668302989
0.8 113.239542067
0.85 130.911150367
0.9 147.899883929
0.95 177.778476218
1 240.258859797


==> data/results/old_cache/p2_hashing_external.txt <==
fill perf
0.01 47.7547608301
0.1 51.3995180484
0.15 54.2751131869
0.2 57.118663159
0.25 60.7241083869
0.3 64.6316288345
0.35 68.9848584024
0.4 73.6970470725
0.45 79.4004951052
0.5 85.8445134993
0.55 93.5176284751
0.6 102.078259986
0.65 112.460918563
0.7 125.123562302
0.75 140.98917683
0.8 161.361588733
0.85 188.642211436
0.9 227.46512146
0.95 289.214333365
1 363.37641987


==> data/results/old_cache/p2_hashing_internal.txt <==
fill perf
0.01 36.5396800925
0.1 39.1875801383
0.15 41.2894374783
0.2 43.8272150057
0.25 46.2782827276
0.3 52.9725695559
0.35 56.7091482473
0.4 56.4847106633
0.45 60.859441988
0.5 65.7141516178
0.55 71.3140078131
0.6 78.3563521985
0.65 86.1485384698
0.7 95.7810895644
0.75 107.372962129
0.8 122.601326803
0.85 143.732981092
0.9 171.695153565
0.95 215.225840388
1 257.272624683


==> data/results/old_cache/p2_hashing_metadata.txt <==
fill perf
0.01 62.2255334005
0.1 55.2636999399
0.15 58.096209983
0.2 61.1649455542
0.25 64.7921147654
0.3 68.8158483051
0.35 73.3056664631
0.4 78.4876330877
0.45 84.4783766724
0.5 90.6573418087
0.55 98.5180201023
0.6 107.873683084
0.65 118.211491884
0.7 131.316676656
0.75 147.606718548
0.8 168.518608771
0.85 196.75859381
0.9 237.607512074
0.95 303.789609417
1 397.854161327


==> data/results/old_sawtooth_1000/chaining_table.txt <==
op perf
Upsert 544.981096298
Query 1526.54583133
Deletion 1150.40073991
Negative 944.211719808


==> data/results/old_sawtooth_1000/cuckoo_hashing.txt <==
op perf
Upsert 306.440899892
Query 1648.70637115
Deletion 1187.01030691
Negative 839.094086234


==> data/results/old_sawtooth_1000/double_hashing.txt <==
op perf
Upsert 132.962758626
Query 1248.99046287
Deletion 1043.46364802
Negative 150.291238871


==> data/results/old_sawtooth_1000/iht_double_hashing.txt <==
op perf
Insertion 227.60523052
Upsert 28.292758027
Query 49.0341416637
Deletion 183.623831474


==> data/results/old_sawtooth_1000/iht_p2_hashing.txt <==
op perf
Upsert 276.460172971
Query 1017.52617715
Deletion 906.592772103
Negative 336.004211208


==> data/results/old_sawtooth_1000/iht_p2_metadata_full_hashing.txt <==
op perf
Upsert 765.328125047
Query 1412.97626421
Deletion 903.956733152
Negative 1942.37561263


==> data/results/old_sawtooth_1000/iht_p2_metadata_hashing.txt <==
op perf
Upsert 773.086278955
Query 1470.92821007
Deletion 911.449146211
Negative 362.455574319


==> data/results/old_sawtooth_1000/p2_hashing_external.txt <==
op perf
Upsert 412.925528857
Query 908.616370149
Deletion 769.605750753
Negative 497.820915637


==> data/results/old_sawtooth_1000/p2_hashing_internal.txt <==
op perf
Upsert 322.563633467
Query 603.298176108
Deletion 537.212553491
Negative 363.473385475


==> data/results/old_sawtooth_1000/p2_hashing_metadata.txt <==
op perf
Upsert 756.081497674
Query 1519.03420571
Deletion 898.806590854
Negative 2779.29835507


==> data/results/old_sawtooth_1000/warpcore_hashing.txt <==
op perf
Upsert 16.5999022816
Query 89.9645993377
Deletion 86.6651159989
Negative 45.3128169033


==> data/results/old_sawtooth_combined_1000/chaining_table.txt <==
op perf
0 948.058482884
1 942.309903112
2 968.567326689
3 970.513377314
4 971.370081073
5 971.780939197
6 974.488856233
7 971.335406487
8 972.77471097
9 975.980390602
10 978.567895242
11 976.864192677
12 977.33343856
13 978.852144139
14 979.416581131
15 980.087561023
16 980.969678718
17 977.901384513
18 978.701498001
19 977.350154507
20 976.810041216
21 980.131268981
22 978.976959288
23 975.870146815
24 977.022864778
25 976.141157821
26 975.893955459
27 972.169698054
28 973.74467879
29 979.212541754
30 977.529528723
31 975.379947066
32 978.453715348
33 977.022148848
34 975.121006422
35 975.237263036
36 974.420250402
37 967.776900327
38 972.721721581
39 964.801624726
40 969.244890383
41 967.000620331
42 961.111968103
43 963.472354365
44 960.567964626
45 946.600827424
46 953.16186428
47 949.534834754
48 946.989201719
49 951.555817551
50 949.201579092
51 948.300325765
52 942.777861973
53 935.191465256
54 940.368638612
55 927.49859426
56 935.281118615
57 920.332562171
58 919.667503411
59 915.604184311
60 917.920890824
61 926.127658826
62 926.204001525
63 922.963682533
64 921.921542633
65 919.467729326
66 916.411579685
67 914.824362871
68 915.400305698
69 911.763204155
70 911.552307492
71 904.732565577
72 905.815152114
73 903.080090109
74 901.148513781
75 899.341839159
76 896.952290659
77 894.004581773
78 894.416582126
79 890.721003023
80 889.475349636
81 887.75709723
82 884.323030823
83 883.43807596
84 884.35489958
85 881.865321528
86 884.39811181
87 887.078263589
88 891.417146008
89 890.828321125
90 893.074032265
91 894.597014238
92 894.340190463
93 897.049849733
94 899.827188189
95 901.220793687
96 905.225390939
97 903.240782767
98 906.874425552
99 908.385671488
100 910.102156692
101 910.673411114
102 912.828526987
103 913.395492941
104 914.636307449
105 916.664222229
106 915.912164939
107 919.288112479
108 918.393399323
109 920.059481846
110 920.391856833
111 919.874556707
112 922.960275098
113 924.557067823
114 924.786640162
115 925.574122058
116 925.367492349
117 925.795628763
118 925.385261019
119 924.388915375
120 928.119467538
121 928.323881062
122 928.485709444
123 930.421455333
124 930.705269839
125 931.105632072
126 928.96980732
127 931.454062665
128 931.148765215
129 930.774355398
130 931.724617609
131 929.963301323
132 932.342905465
133 932.597016902
134 930.886126795
135 931.805141841
136 930.692060289
137 931.79754462
138 930.794281665
139 929.892822878
140 930.567129484
141 927.863700534
142 927.863700534
143 927.942482413
144 928.310523583
145 927.094236348
146 928.289410933
147 925.815985278
148 924.256274083
149 924.61519827
150 923.272585844
151 923.11129122
152 922.850611712
153 921.548145592
154 920.649877542
155 918.976168651
156 919.145525554
157 916.933819155
158 917.31042748
159 916.230636324
160 916.073470925
161 913.576361394
162 913.730792522
163 911.871287544
164 910.625520053
165 911.03244346
166 909.729373706
167 907.997391323
168 908.298418721
169 904.607346135
170 906.065063626
171 906.500994545
172 905.27210103
173 903.44744251
174 904.308759949
175 905.26062793
176 903.195505699
177 904.434510236
178 904.592412143
179 906.454979214
180 904.242116252
181 904.507522789
182 903.968898046
183 903.304423075
184 905.939064727
185 906.390483444
186 908.341114789
187 906.384321908
188 907.021868524
189 907.597292728
190 908.81557928
191 909.308523153
192 907.088922607
193 910.114788228
194 910.143158693
195 910.127213031
196 910.528923976
197 911.598010802
198 912.664196845
199 912.190490916
200 913.139437305
201 913.263902445
202 913.39841297
203 913.857924336
204 914.740052602
205 915.453309593
206 914.428887723
207 916.393944011
208 916.524338075
209 917.615978631
210 916.548279181
211 916.41115978
212 917.666081502
213 918.781548661
214 917.821266699
215 914.678555659
216 917.076771936
217 920.700100356
218 919.60872488
219 918.948722661
220 922.098789054
221 920.621272059
222 920.765377012
223 921.824447291
224 920.504537742
225 922.424343332
226 922.017383255
227 921.26033942
228 922.043950147
229 919.790370577
230 922.482418638
231 920.85186164
232 920.256337403
233 921.122867198
234 921.816374639
235 922.858489571
236 922.798450898
237 922.003781599
238 920.600719588
239 920.310540386
240 920.61936509
241 919.625004512
242 920.578684967
243 918.751793002
244 917.091490193
245 917.537888007
246 918.450968151
247 917.158359084
248 917.915835379
249 917.647555433
250 915.450585923
251 916.356365492
252 915.579663785
253 915.212222842
254 914.871859617
255 916.684599309
256 914.648228578
257 912.408967247
258 913.660248584
259 914.508122661
260 912.58007605
261 911.626473815
262 910.156619751
263 912.425825483
264 909.911276826
265 911.316385127
266 908.566418477
267 911.050910891
268 909.18864687
269 909.199393109
270 909.628209936
271 910.042938101
272 908.747030953
273 908.835402411
274 909.155583113
275 909.900099793
276 907.200015604
277 908.740630884
278 911.55396935
279 908.745585768
280 909.121282006
281 909.592838957
282 910.062814811
283 910.490995927
284 908.265832152
285 911.481476418
286 909.421814619
287 910.154962984
288 911.515748144
289 911.406710688
290 912.168233012
291 911.86110167
292 911.60237363
293 909.312037245
294 911.014184263
295 913.45327127
296 912.715426511
297 912.030341425
298 911.951743162
299 910.066748846
300 914.324377145
301 911.636654448
302 912.104377577
303 910.60022897
304 912.731254725
305 910.967917076
306 913.578030641
307 911.928665292
308 913.244511172
309 913.226371695
310 913.092537135
311 914.762436195
312 913.497079207
313 913.164869634
314 914.45439193
315 914.864326764
316 913.887990232
317 913.340224485
318 915.514072596
319 914.77143178
320 913.379850247
321 915.395487466
322 914.921035453
323 915.711083996
324 913.39236436
325 916.092772715
326 916.762124523
327 915.834993093
328 915.905244107
329 915.517425272
330 915.531045772
331 915.001820854
332 913.670683391
333 914.851772285
334 914.503941055
335 915.443672064
336 913.838716605
337 914.97900695
338 917.099270035
339 915.089319581
340 915.132447119
341 913.693223389
342 914.880020347
343 913.253893943
344 911.112958646
345 914.321869185
346 910.876641343
347 913.630197671
348 912.537188742
349 911.752605048
350 912.271418993
351 911.427270041
352 911.06771898
353 910.527887648
354 912.187162562
355 911.253894471
356 912.930612252
357 909.952468633
358 909.528516334
359 911.120014778
360 909.978758821
361 909.246514233
362 911.804771657
363 909.160749167
364 910.457215681
365 911.449907169
366 907.999452476
367 909.017981057
368 908.783368537
369 910.067577068
370 908.396398753
371 908.798647708
372 909.357309448
373 909.081405058
374 909.159922594
375 910.742665106
376 909.667514249
377 909.184307115
378 909.940876592
379 907.199192593
380 909.679099327
381 907.038116916
382 908.232010592
383 909.522932484
384 908.842836308
385 909.679306206
386 910.864610906
387 908.530923667
388 910.248994061
389 909.085124004
390 908.375975908
391 908.469846069
392 908.390416209
393 908.143962614
394 907.233554577
395 908.629779478
396 908.612235645
397 907.685852649
398 909.544027388
399 910.446854144
400 907.581642074
401 909.408788799
402 908.107469979
403 910.439601209
404 910.839513949
405 910.122243069
406 909.866777306
407 909.310590263
408 910.194519946
409 906.214296573
410 912.622967389
411 909.996769511
412 910.649361293
413 910.354232487
414 910.230766255
415 908.377007343
416 910.915431295
417 909.613523406
418 909.577533071
419 909.487983276
420 909.289919589
421 911.325313063
422 910.788287263
423 912.246244453
424 910.186235481
425 910.82043289
426 911.620033124
427 909.592011599
428 910.114374073
429 911.272578487
430 908.586024357
431 910.0992577
432 910.54923647
433 911.721017016
434 909.64289694
435 910.176708533
436 909.632140214
437 911.276522988
438 909.399898375
439 908.694387903
440 909.055579885
441 906.641534563
442 906.167489202
443 908.561465546
444 909.257881902
445 908.322138263
446 907.965650751
447 906.082303986
448 908.263151083
449 910.207568285
450 906.54372725
451 909.185547041
452 909.138225603
453 906.73401887
454 907.386466104
455 908.583547778
456 907.63127298
457 907.134179433
458 907.473131989
459 907.03091819
460 907.01816644
461 907.919692687
462 907.432987775
463 908.146436797
464 907.500720329
465 906.507979423
466 908.288725003
467 907.933706312
468 908.784813842
469 907.626742133
470 906.31100606
471 905.785409926
472 907.12451055
473 907.06423897
474 907.492278942
475 906.657563825
476 904.341676564
477 907.57299326
478 906.62879376
479 907.086454183
480 906.697022883
481 904.739523229
482 905.373937544
483 906.188018155
484 906.412460271
485 906.739774072
486 904.432465236
487 907.229644999
488 905.742133403
489 905.157587936
490 907.443692552
491 905.01566469
492 905.913828118
493 907.925050787
494 904.835508822
495 903.366032172
496 906.067321255
497 905.550617789
498 906.908762938
499 906.091950664
500 903.861454309
501 906.070605099
502 904.195103603
503 904.921483356
504 906.418622189
505 906.233595756
506 904.097619036
507 906.706888184
508 905.592440839
509 906.269937939
510 903.654196841
511 904.913089885
512 907.374116019
513 905.673227665
514 906.375079761
515 905.219040377
516 905.96122486
517 906.830633736
518 904.233530969
519 905.580959617
520 904.814631757
521 906.477986295
522 905.917521192
523 905.381314921
524 905.982975674
525 905.273330308
526 907.545812345
527 905.501829114
528 905.101263861
529 904.943593735
530 904.689594215
531 904.738090763
532 906.859005416
533 902.317580147
534 903.538459905
535 901.943417482
536 905.845511671
537 906.399109735
538 904.093532092
539 905.82171617
540 902.936371654
541 904.794574309
542 905.342175207
543 904.727858991
544 904.309577724
545 902.830803413
546 904.757531767
547 905.312259173
548 904.042652732
549 903.491724468
550 903.59663085
551 904.223515011
552 904.451279584
553 903.73484239
554 904.009553573
555 902.370911893
556 902.997319001
557 903.10578078
558 903.461930599
559 901.895423422
560 904.400768922
561 900.905161939
562 904.521635818
563 903.900874614
564 901.509622939
565 901.839707912
566 901.92796121
567 902.656812362
568 902.469856943
569 903.197137226
570 903.412754607
571 904.78679717
572 901.569564995
573 903.429894179
574 903.240170884
575 901.240489941
576 904.255812161
577 901.084364925
578 902.833860062
579 901.31644026
580 901.412716545
581 900.018517881
582 901.129836589
583 901.289023561
584 902.528501286
585 903.854714393
586 902.688997688
587 901.106897185
588 902.251433114
589 902.292544898
590 901.915352538
591 900.480271153
592 900.035123871
593 900.874929732
594 898.998021755
595 900.215196443
596 899.979637961
597 902.465784702
598 899.375406265
599 902.346891471
600 900.768423022
601 902.197301528
602 903.949490918
603 901.340608955
604 901.394434656
605 902.725056127
606 900.900292184
607 900.777956882
608 901.717727184
609 903.330534514
610 900.105402343
611 901.692725211
612 899.298367414
613 902.64051687
614 899.183137079
615 901.493978358
616 901.689879546
617 900.949195024
618 899.080263368
619 901.712848642
620 902.011553415
621 899.836499708
622 900.333731206
623 901.822628624
624 900.143077742
625 899.7282146
626 901.277245048
627 898.468963962
628 900.54291481
629 901.201504376
630 899.768489568
631 899.204967928
632 900.580424083
633 899.701906266
634 899.333548874
635 899.516779586
636 899.959996778
637 902.383736879
638 898.672436144
639 900.414798587
640 900.219856194
641 897.857689107
642 901.838487942
643 899.401291046
644 897.865549123
645 900.551835651
646 900.233025319
647 899.903710303
648 899.36084673
649 899.158477581
650 899.45367184
651 898.014310756
652 899.535794553
653 899.997457507
654 899.013983938
655 900.302929428
656 896.278204755
657 899.97619563
658 898.428603451
659 900.1550292
660 897.787962683
661 898.525272933
662 900.033301232
663 899.614897353
664 899.886299366
665 898.775822391
666 900.312858718
667 898.954987301
668 898.512557387
669 901.546400001
670 897.283675561
671 898.386228817
672 898.390667877
673 899.498776794
674 898.288782327
675 899.293515015
676 898.496411181
677 897.913316795
678 896.149492074
679 898.299675916
680 897.270592584
681 897.678155451
682 898.362016535
683 896.499773522
684 899.707774915
685 899.969918505
686 896.357539095
687 896.754019476
688 898.195995797
689 897.296557634
690 897.035164227
691 895.056224076
692 896.921317577
693 895.707812946
694 895.576657332
695 899.259751854
696 899.017418912
697 896.810917955
698 898.521639883
699 898.311780214
700 899.205372213
701 897.158094732
702 896.53353069
703 897.722881026
704 892.785201907
705 898.898826465
706 896.039081641
707 896.986283062
708 896.462402479
709 896.676424001
710 897.160911865
711 896.685670425
712 896.224385907
713 895.756554867
714 898.572303396
715 897.171576887
716 897.630009926
717 898.667388596
718 896.094684949
719 898.056851938
720 895.307247065
721 895.876526714
722 896.748591376
723 896.275393162
724 894.557400953
725 896.093881964
726 895.952177657
727 896.043497536
728 895.387411748
729 895.32267765
730 897.139582583
731 897.170168284
732 895.932310522
733 897.016254832
734 896.867220378
735 896.533128804
736 894.983728077
737 895.824962969
738 896.054136007
739 894.568604354
740 896.730900248
741 893.785642496
742 894.79753528
743 894.889821165
744 897.040394626
745 895.804499626
746 895.601722332
747 895.467791255
748 896.177600892
749 895.663889586
750 896.352316656
751 895.820348604
752 895.433312492
753 893.349681633
754 896.716024158
755 895.089071432
756 894.914447297
757 896.27559399
758 895.743315795
759 895.120118406
760 893.951634982
761 893.519504079
762 893.503337235
763 894.634229913
764 896.954503104
765 895.615358281
766 894.934669769
767 894.161061208
768 896.023024208
769 895.023779663
770 892.630000402
771 894.931265923
772 894.840172597
773 893.243350976
774 893.718144534
775 895.270776885
776 894.364186438
777 895.061231139
778 892.641155578
779 893.95103562
780 894.372185383
781 894.244419356
782 894.574806358
783 896.229205242
784 894.377584751
785 894.774917133
786 894.016570597
787 893.218617266
788 894.989535335
789 895.339311215
790 893.871926924
791 892.53837915
792 894.052538997
793 894.010376331
794 892.880660696
795 892.89959545
796 892.872090493
797 892.539773246
798 893.916274014
799 895.291015464
800 894.235423124
801 893.590764918
802 892.513684466
803 894.219030456
804 892.871891187
805 893.362650518
806 893.622506598
807 895.201251312
808 893.724534437
809 892.926703442
810 893.711155682
811 892.38704611
812 893.420316735
813 893.52529235
814 892.741564708
815 893.292224025
816 894.059333354
817 892.542760608
818 895.59610765
819 894.264011776
820 893.47000744
821 893.228590371
822 891.952647126
823 891.458865748
824 893.231981278
825 893.388589418
826 892.244720421
827 890.263455664
828 893.093174625
829 892.343049685
830 892.437219273
831 891.49025746
832 892.94145407
833 893.333520933
834 891.363512079
835 889.30211794
836 892.220041983
837 892.045341773
838 890.031887617
839 892.909960076
840 891.491846973
841 893.415128466
842 892.1456169
843 891.596966074
844 891.472773196
845 891.247724533
846 891.921023961
847 890.893994305
848 890.267418527
849 890.679550643
850 890.073675849
851 892.030222876
852 890.797372771
853 892.083738116
854 893.099356187
855 889.258820558
856 892.756508474
857 891.46661413
858 888.988850746
859 891.926791541
860 892.897203647
861 889.353922173
862 890.794992218
863 891.212974278
864 890.973370588
865 891.13415089
866 891.187955773
867 893.138641018
868 891.667523039
869 888.668893967
870 890.138049285
871 891.866732813
872 891.082337567
873 889.977232157
874 891.019216834
875 890.867803236
876 892.199543997
877 890.553035662
878 890.736077572
879 888.574925748
880 889.945946908
881 889.355306338
882 890.714060968
883 890.687285484
884 891.284463463
885 891.414166176
886 890.439044327
887 886.818856607
888 889.227388115
889 891.682629643
890 889.040223291
891 889.354515386
892 889.250319741
893 889.67575767
894 888.857680108
895 889.696337743
896 890.286638912
897 889.106818849
898 889.984756786
899 890.860660484
900 889.358667901
901 891.636913857
902 889.834090434
903 889.080139906
904 888.851754638
905 890.714259311
906 891.697537979
907 887.981371927
908 890.818004768
909 887.982554695
910 887.915536147
911 888.641846456
912 890.75194607
913 889.375871588
914 888.2114796
915 890.044760351
916 889.738886105
917 889.146939089
918 888.273019595
919 884.937348648
920 889.598590876
921 888.245009951
922 886.208011187
923 889.169668911
924 889.669821288
925 887.786455397
926 890.303284039
927 888.793294232
928 888.564069357
929 889.3054791
930 889.95208498
931 888.896395125
932 890.307445419
933 888.049780518
934 889.868139339
935 888.488871455
936 887.091247758
937 886.188573839
938 886.636831337
939 889.532910716
940 888.477030425
941 886.671029088
942 889.186074635
943 887.788819898
944 888.027502212
945 888.948152099
946 888.257633797
947 886.826327923
948 889.254273589
949 888.892444459
950 887.315382943
951 887.362822027
952 887.360262943
953 885.876907404
954 887.186870167
955 886.437593464
956 885.236991221
957 887.378767422
958 886.927399671
959 886.992105549
960 887.745866766
961 887.673565148
962 887.100494292
963 888.302017356
964 887.093608557
965 887.543963936
966 886.009554727
967 889.153461441
968 885.433533714
969 887.328177217
970 886.889839191
971 886.251011988
972 888.743135015
973 887.756900201
974 887.220913571
975 882.833631106
976 885.563107441
977 888.14975093
978 886.459399162
979 887.68439979
980 887.086132737
981 887.315382943
982 888.282882567
983 885.09791617
984 886.093951656
985 886.567461245
986 888.688637716
987 886.997022794
988 886.341346893
989 886.11456265
990 886.491422087
991 888.263354096
992 886.235696156
993 887.469726189
994 887.223471852
995 886.556457356
996 884.371128113
997 885.501550292
998 884.723218765
999 885.943422324


==> data/results/old_sawtooth_combined_1000/cuckoo_hashing.txt <==
op perf
0 559.238373259
1 588.30043974
2 611.559545642
3 627.016838851
4 636.483150541
5 650.130911986
6 657.398120137
7 666.110575355
8 674.137230745
9 677.199832867
10 680.586706576
11 683.628866092
12 689.133213413
13 689.498252122
14 689.624971596
15 690.831014444
16 691.61793642
17 690.677017152
18 691.960594228
19 688.143747724
20 687.413493308
21 687.542756565
22 684.718939138
23 684.533563108
24 682.477858712
25 681.233482217
26 679.914344391
27 677.872922891
28 675.305056397
29 673.392511067
30 671.203217346
31 669.298795731
32 670.092626904
33 666.964911143
34 664.316867188
35 661.371177874
36 659.539572127
37 659.836697016
38 656.583405872
39 654.259828496
40 654.138818069
41 651.722453566
42 652.376894441
43 650.180262478
44 647.334035691
45 648.186859308
46 645.109681548
47 645.369057522
48 644.874113318
49 643.215873539
50 641.093757237
51 641.685734091
52 642.182495743
53 642.195486554
54 640.439187577
55 640.867580896
56 638.989680636
57 640.303247618
58 639.604979964
59 639.216882613
60 640.557438705
61 640.016794041
62 639.729573515
63 640.318725049
64 639.183583592
65 638.857110184
66 641.722897636
67 640.199127537
68 640.43959774
69 640.881340019
70 639.747581194
71 640.633971378
72 639.312815441
73 641.319476343
74 641.629122006
75 640.192569925
76 640.989482645
77 640.995132123
78 639.423086914
79 640.734743345
80 639.869364271
81 638.7236768
82 638.740709916
83 638.243655579
84 638.205773816
85 633.883480806
86 634.53598525
87 634.389258394
88 633.861382122
89 632.989714867
90 631.99989256
91 632.417966299
92 631.856432109
93 632.104259277
94 630.686525934
95 632.264321893
96 632.505367994
97 633.019566635
98 631.568609587
99 632.885556254
100 634.151700819
101 634.659115069
102 633.298586351
103 635.408285565
104 635.082732228
105 637.427444821
106 637.277448774
107 639.451912976
108 639.909081718
109 640.345786725
110 641.773142179
111 642.675173972
112 644.025831232
113 644.869642826
114 645.680125546
115 647.748313506
116 647.838220544
117 648.857265028
118 651.129098552
119 649.949848245
120 650.620097883
121 652.900904007
122 654.278449458
123 655.143779492
124 655.476588834
125 655.031773954
126 656.050565753
127 657.14787963
128 657.272598059
129 658.042146941
130 658.483256252
131 659.648990877
132 657.350476596
133 656.964397457
134 656.753088258
135 659.591557822
136 657.537417167
137 657.162238735
138 656.767106608
139 656.707371031
140 657.176490497
141 656.138917732
142 656.247103284
143 657.24862253
144 656.521225331
145 655.396254214
146 654.480887031
147 654.221412732
148 653.526321835
149 654.346521306
150 653.479451339
151 654.402723362
152 653.274111858
153 653.963213261
154 653.394162152
155 653.106222176
156 654.036994295
157 654.105871614
158 653.967169213
159 653.447318505
160 654.352515732
161 653.273258324
162 653.478383752
163 654.83939409
164 654.316550823
165 653.647960243
166 653.067728511
167 653.522691533
168 656.352416616
169 653.440166444
170 653.078924261
171 654.816238919
172 655.122963305
173 654.611772669
174 654.240352531
175 655.590680647
176 653.635890493
177 655.273534927
178 656.281234885
179 655.565860687
180 656.018825116
181 655.989023992
182 654.748819529
183 654.865767252
184 656.10318666
185 657.196249644
186 657.503803249
187 655.8943669
188 655.560488648
189 658.124322646
190 657.900147205
191 657.215794013
192 656.503984979
193 656.417150473
194 659.658672813
195 657.308888673
196 658.267177482
197 657.743390953
198 657.837067902
199 658.355260678
200 659.307041927
201 658.134717873
202 658.355910826
203 660.445272203
204 658.846379754
205 659.512060002
206 659.738858866
207 659.938048316
208 661.126755023
209 662.469590576
210 661.307868572
211 661.592582356
212 662.724779677
213 661.747675611
214 661.972071067
215 662.935005521
216 663.757417904
217 662.895454426
218 661.913027938
219 663.390952707
220 663.735940621
221 662.793522254
222 662.778586552
223 664.059789287
224 663.438265494
225 663.227610431
226 663.407346374
227 663.533021384
228 663.940526863
229 662.534658844
230 661.552534796
231 663.315266284
232 662.906330507
233 662.871945735
234 661.529340067
235 661.836254761
236 662.362963313
237 660.94410247
238 661.271681652
239 660.158276248
240 661.700056327
241 660.099447282
242 660.898345904
243 660.706433926
244 660.044767536
245 661.318801955
246 659.85443941
247 659.919865931
248 660.094000686
249 660.685481007
250 660.256238844
251 659.073155308
252 659.224461974
253 658.492687192
254 658.993456689
255 658.606963945
256 657.749664095
257 659.01777684
258 658.594710365
259 659.687937919
260 658.006749504
261 656.828794455
262 657.088074771
263 657.614601675
264 658.39232117
265 656.942278588
266 658.543749037
267 659.915511017
268 658.799611111
269 658.610759395
270 658.565650599
271 659.725366226
272 658.939068563
273 657.938779783
274 658.462118921
275 659.301065051
276 660.729570985
277 658.510899425
278 660.088336322
279 660.569609174
280 660.589900175
281 659.879367453
282 660.178324068
283 661.326127524
284 660.179849495
285 660.115460795
286 659.849432257
287 658.936789018
288 661.129486838
289 659.030263329
290 660.468390974
291 660.639869352
292 661.569822493
293 662.208020068
294 660.717238294
295 661.995735092
296 661.575840573
297 660.741030977
298 662.894905139
299 661.657697345
300 662.678886024
301 662.100819416
302 661.995187295
303 662.264374614
304 662.748277931
305 662.589093386
306 661.642484461
307 662.333679734
308 663.881242268
309 662.631681481
310 661.169483194
311 662.65539269
312 662.891609433
313 662.479574927
314 662.070353582
315 661.528027206
316 663.396893943
317 661.759827837
318 663.085012969
319 662.14126221
320 662.3705314
321 661.975576742
322 664.320839064
323 660.066877976
324 662.525989652
325 661.984231536
326 661.737713309
327 661.908646678
328 664.123406083
329 662.258234353
330 661.60243086
331 662.057642049
332 660.850412048
333 661.558661978
334 661.867137122
335 661.067534825
336 661.823880723
337 660.731426385
338 660.48235026
339 660.623830386
340 659.905712672
341 660.654927049
342 660.728588718
343 660.447235054
344 660.577572698
345 660.509725263
346 659.575134677
347 660.155988258
348 660.154680843
349 659.145921559
350 658.770858744
351 660.242942993
352 660.244686681
353 659.247712658
354 659.496945622
355 659.897547606
356 661.109927541
357 660.809253444
358 661.485909027
359 660.598846066
360 659.174380792
361 660.189220133
362 660.327413443
363 659.951767425
364 659.601890683
365 661.070703164
366 659.023857158
367 660.070145654
368 659.480635917
369 659.624732893
370 659.695445001
371 659.692181031
372 660.189982871
373 659.440300045
374 660.400238867
375 660.967911495
376 659.828969032
377 660.826065623
378 660.38083172
379 661.329407682
380 660.99871287
381 661.208937892
382 660.702614285
383 662.283234697
384 660.783163509
385 661.97623406
386 661.590831542
387 661.698086022
388 661.981383098
389 660.715164701
390 660.879346232
391 661.207407705
392 660.909047349
393 660.415612753
394 661.901636783
395 661.988723353
396 660.608446804
397 662.795169615
398 662.878207233
399 661.495754355
400 660.653290309
401 661.880827033
402 663.102600705
403 662.887105354
404 662.56955738
405 660.231936178
406 662.19870166
407 661.687687382
408 662.033425737
409 662.860082168
410 662.400147318
411 662.436567558
412 662.130740032
413 661.284253698
414 663.556466913
415 661.778987657
416 662.830315274
417 661.177133321
418 660.798773557
419 662.928852818
420 662.308127266
421 661.403329207
422 660.692574294
423 662.772985837
424 661.636574608
425 660.659182609
426 661.33432798
427 661.691408963
428 660.2445777
429 661.898131892
430 661.768586474
431 661.874474844
432 662.071887766
433 660.674132064
434 662.282028497
435 660.12951411
436 660.938969556
437 660.913633789
438 661.267636834
439 659.97866289
440 659.90157568
441 659.399534299
442 659.973871634
443 660.215917014
444 659.525108945
445 659.528588751
446 661.895612774
447 661.084469407
448 659.374425108
449 659.916708613
450 659.071200615
451 659.38833819
452 658.054596487
453 660.178215109
454 660.292641699
455 660.179740536
456 658.913451718
457 660.95546069
458 659.871203039
459 659.9996799
460 660.805760112
461 660.421173697
462 661.039458106
463 661.216479631
464 660.139863833
465 659.547293333
466 661.574527528
467 660.156641968
468 661.122165625
469 660.003055814
470 661.150358649
471 661.518290319
472 660.621648274
473 659.854330558
474 661.765082991
475 661.154839158
476 659.888729562
477 660.106527991
478 661.558661978
479 661.432421201
480 661.843263271
481 659.594820796
482 662.281370571
483 661.289173324
484 661.74329654
485 661.789498658
486 660.699340341
487 661.294967644
488 660.163723904
489 661.12107292
490 661.395455122
491 662.723352267
492 662.810106065
493 661.652991126
494 660.025163459
495 662.36142778
496 661.33629612
497 661.651896667
498 662.264922857
499 661.015643927
500 661.076056635
501 659.254666452
502 661.358493174
503 660.242180133
504 662.09643567
505 660.552700959
506 661.767272664
507 660.174946361
508 662.963902776
509 659.079453841
510 661.669408459
511 661.699946865
512 663.250814431
513 661.297482192
514 661.690095459
515 662.362524588
516 662.761894505
517 661.180193422
518 660.799756033
519 661.196259414
520 660.852049765
521 661.082612023
522 660.319237939
523 661.649160533
524 661.208719293
525 661.221726159
526 662.057532469
527 661.809098187
528 661.266215694
529 660.969549794
530 662.268760584
531 660.509179922
532 660.366004556
533 660.962559776
534 661.416453098
535 660.210359526
536 660.660382906
537 662.812741978
538 659.754310793
539 659.372251242
540 661.258235558
541 660.424335844
542 661.181395612
543 660.146618564
544 661.932853862
545 662.617631195
546 660.854015035
547 660.365459453
548 659.601999452
549 659.168406322
550 661.248287987
551 658.483147852
552 661.333015893
553 660.998494411
554 661.210577386
555 660.765371137
556 660.357501042
557 660.799537705
558 660.525322394
559 660.832616055
560 660.135179181
561 661.819938649
562 661.563366855
563 662.494497155
564 661.354009905
565 660.534702842
566 661.905360772
567 660.160128441
568 659.440517476
569 661.041970712
570 660.659400845
571 661.595865158
572 660.44745315
573 660.489221064
574 660.27923539
575 660.305721549
576 661.883346039
577 660.883713876
578 661.799900498
579 660.285012025
580 660.044222963
581 660.138229645
582 662.290033363
583 661.997597611
584 662.822736676
585 662.85634743
586 661.457249853
587 660.437202824
588 660.180503252
589 660.637578023
590 662.13282252
591 661.525510904
592 661.741216502
593 662.958518685
594 661.834831176
595 661.738041732
596 662.865684355
597 661.577044203
598 661.453093385
599 662.656929586
600 662.170199924
601 661.440514918
602 660.587391005
603 662.94456441
604 660.889610287
605 660.620448119
606 662.990165204
607 661.914670925
608 660.884259835
609 663.229259951
610 661.8725035
611 660.056203786
612 661.782710265
613 662.251107408
614 662.126465493
615 662.178750187
616 660.405908586
617 660.738302372
618 661.662950878
619 661.742420733
620 660.508852718
621 661.836473775
622 659.289220292
623 661.434499299
624 660.638232687
625 661.755339125
626 660.888627544
627 661.920038074
628 660.085177391
629 661.06775333
630 661.113533358
631 661.076056635
632 661.419734152
633 662.283673317
634 660.588481946
635 660.379632439
636 661.744391303
637 660.342674926
638 660.757621385
639 660.305394547
640 661.356743598
641 660.70021339
642 661.083267569
643 659.827336383
644 661.7677106
645 663.88851453
646 662.037808648
647 661.789170184
648 661.647409419
649 662.292884458
650 661.321535357
651 661.025038306
652 661.001552858
653 659.395947155
654 661.767820084
655 661.359367965
656 661.423015239
657 661.711659475
658 660.158712057
659 660.830760086
660 662.499763984
661 660.339186525
662 662.017538169
663 662.387971564
664 661.810959656
665 660.950764456
666 659.851065016
667 661.791360016
668 659.880456057
669 661.301527375
670 661.514461285
671 660.764279612
672 661.233421845
673 661.868451329
674 660.119818348
675 661.075619614
676 661.233093923
677 660.836546376
678 662.264155317
679 661.547830074
680 661.670940785
681 660.940389291
682 659.931188975
683 661.242385174
684 661.439421161
685 662.224793862
686 661.117685559
687 661.704872679
688 661.917080654
689 662.22325897
690 660.883058725
691 661.8725035
692 661.672692024
693 662.328854224
694 661.168827477
695 662.272488704
696 660.193687624
697 660.102824217
698 662.558253364
699 660.509616194
700 663.17131174
701 661.638325665
702 660.624703235
703 662.023454829
704 662.665602205
705 660.357501042
706 661.766944212
707 660.67653277
708 661.777783293
709 663.020056357
710 660.796044475
711 661.547392428
712 661.038147189
713 661.927048358
714 661.479564416
715 661.707280881
716 660.341039733
717 659.911809386
718 659.228916417
719 662.01008771
720 660.395332458
721 660.536011763
722 661.152544255
723 660.82835826
724 659.745496577
725 659.838656252
726 660.718766213
727 661.749317778
728 660.404818248
729 662.246063816
730 661.735304885
731 660.751509033
732 662.514138466
733 661.695787347
734 660.146945409
735 660.64237892
736 660.066769054
737 660.325560311
738 659.115184004
739 661.027223084
740 661.20445665
741 661.056172752
742 661.80340435
743 661.005375957
744 661.099547378
745 660.911012958
746 662.624546496
747 660.723786568
748 661.405516486
749 661.775922011
750 661.268183429
751 659.911482773
752 661.541374865
753 660.818423618
754 660.6902826
755 661.543016008
756 660.447126007
757 661.309289891
758 661.587220517
759 661.431218098
760 661.833298091
761 661.182269935
762 660.562627612
763 662.525550712
764 659.944581154
765 660.777705625
766 661.583062415
767 662.974890986
768 661.99069539
769 660.739393811
770 662.336531204
771 661.896269933
772 660.436221426
773 660.008392007
774 661.703559121
775 660.356083811
776 660.817659427
777 660.980799664
778 661.838882935
779 662.019948647
780 661.000132861
781 662.318764749
782 661.082830539
783 660.689082196
784 659.731677231
785 661.331375792
786 660.28882684
787 661.779206633
788 662.162417184
789 659.46215256
790 660.295802615
791 660.69650295
792 660.671294889
793 661.184127878
794 662.373383188
795 660.365568473
796 661.224349454
797 661.146424595
798 659.148093933
799 661.447405671
800 661.379160736
801 660.774430937
802 660.313242698
803 661.490941047
804 660.324143217
805 659.361056059
806 659.784890332
807 662.061696536
808 660.82704818
809 661.206424017
810 661.025147545
811 660.403182747
812 662.077147878
813 661.57518405
814 662.100600227
815 660.749653519
816 661.356524902
817 661.969222734
818 661.324706132
819 660.048906324
820 661.358493174
821 659.296392297
822 661.293546387
823 660.534920995
824 660.211885101
825 660.886880454
826 662.697440348
827 662.793741901
828 659.649861152
829 660.096288246
830 660.58695463
831 660.595245861
832 661.016954754
833 660.724223125
834 661.102716025
835 660.69639382
836 660.998057492
837 661.454515328
838 660.652199154
839 661.38386306
840 661.268839343
841 661.218993582
842 661.076384401
843 661.124678859
844 661.552644209
845 661.03486992
846 661.024819829
847 660.479514732
848 662.249901325
849 662.335215138
850 660.031480201
851 661.151997853
852 661.637450135
853 661.887726963
854 660.640742243
855 660.645434073
856 661.029844836
857 661.068736605
858 661.6803538
859 661.524198059
860 661.90645607
861 660.992705285
862 660.397840169
863 662.178202087
864 660.827375699
865 661.079225056
866 660.750199257
867 661.364070008
868 663.25961258
869 661.471797902
870 661.126427207
871 661.385831495
872 661.368006653
873 661.905251242
874 660.451815087
875 660.839057439
876 661.812821134
877 661.263810701
878 661.22631694
879 661.182816388
880 661.067644077
881 661.334874684
882 662.668676099
883 662.040547997
884 661.156806229
885 660.977959855
886 660.614447407
887 661.218337767
888 661.331703812
889 661.370303051
890 661.513586083
891 660.658527904
892 660.304740542
893 661.091680525
894 662.707102182
895 659.928358177
896 660.849538603
897 658.734081073
898 660.456504233
899 661.811507148
900 660.390535151
901 660.683734991
902 660.368294001
903 659.564367629
904 660.741685846
905 661.95969195
906 660.856962962
907 661.579998584
908 660.916145438
909 659.623753909
910 662.29650319
911 660.586081881
912 661.717242267
913 659.820805866
914 661.172324649
915 660.504490027
916 661.587877064
917 660.99969594
918 661.613155119
919 660.191290426
920 661.184455752
921 660.186822968
922 661.145550366
923 662.013922484
924 660.72487796
925 660.80554178
926 661.939645336
927 660.877380811
928 660.500018329
929 661.310492551
930 660.026143636
931 661.941507539
932 659.182745232
933 661.033012815
934 660.535575455
935 662.616753072
936 661.358383825
937 662.311417173
938 660.353358384
939 660.604191897
940 660.903696583
941 661.967360375
942 660.260053326
943 660.718657076
944 660.49183855
945 661.214840108
946 660.969877455
947 660.354012484
948 661.769024412
949 660.369602263
950 659.863365392
951 661.23407769
952 661.372380759
953 660.603100904
954 660.017104343
955 661.32175403
956 661.101077066
957 661.967360375
958 662.587886071
959 661.073653025
960 659.777490041
961 661.908099025
962 661.060761235
963 661.645986646
964 660.313896719
965 660.666930053
966 660.408961551
967 661.844029836
968 661.327439583
969 660.461302499
970 660.221910487
971 661.190466824
972 660.899328675
973 661.101951176
974 660.145964874
975 661.053223048
976 660.31422373
977 661.349308005
978 661.559537299
979 660.595573151
980 660.533393926
981 660.52990351
982 661.82683731
983 660.481368729
984 660.722804319
985 662.071449427
986 662.103340096
987 662.40629021
988 661.026895367
989 660.095852519
990 663.173510728
991 661.775703037
992 660.27672858
993 660.166011947
994 660.792005474
995 660.016995438
996 661.725124016
997 661.694035986
998 661.079443569
999 658.551013255


==> data/results/old_sawtooth_combined_1000/double_hashing.txt <==
op perf
0 871.899253785
1 838.651431725
2 871.202320186
3 837.469911276
4 850.947956023
5 841.284346748
6 807.231339788
7 804.211333067
8 766.816477046
9 789.774785848
10 778.640792952
11 747.715122781
12 727.532390197
13 732.914436087
14 698.565617753
15 705.808824269
16 682.928794771
17 683.89009681
18 678.432265153
19 658.686894502
20 649.289198766
21 632.445464228
22 631.069906453
23 607.181684243
24 598.62594394
25 599.934817082
26 585.678463109
27 564.990504628
28 560.181016894
29 559.603979456
30 541.004415272
31 540.123842295
32 523.721713136
33 522.664564858
34 514.83178901
35 506.389175526
36 498.198700324
37 491.445288993
38 482.499152611
39 475.823525619
40 468.682077715
41 461.544301849
42 455.728536183
43 449.071124446
44 442.729948124
45 437.021154555
46 431.090041346
47 425.512404697
48 420.429687549
49 414.422139094
50 408.960529686
51 404.958227546
52 399.2928125
53 394.448570267
54 389.88581609
55 385.207047825
56 380.989500215
57 375.699634904
58 372.00827458
59 366.808860121
60 362.280381104
61 358.254373323
62 354.862170646
63 350.399635164
64 346.375406515
65 341.867894383
66 338.45551916
67 334.624817818
68 330.793227273
69 327.114986479
70 323.75768712
71 320.534805913
72 317.244842749
73 314.706411569
74 310.977014367
75 308.397613033
76 304.878397346
77 302.120394222
78 299.82285716
79 297.234920139
80 294.433752001
81 291.755180934
82 289.415182359
83 286.687384608
84 284.349347912
85 283.161363538
86 282.313496999
87 281.220304893
88 280.068132175
89 278.782809165
90 277.986750457
91 276.601051596
92 275.82263584
93 274.867956869
94 273.480095059
95 272.591664569
96 271.589608547
97 270.741873344
98 269.806949755
99 268.912570674
100 267.962928401
101 267.232201266
102 266.248266391
103 265.416079185
104 264.717095847
105 263.880980706
106 263.345320373
107 262.574702503
108 261.467062929
109 261.055896701
110 260.555273251
111 260.005482216
112 259.243236587
113 258.640349666
114 258.166316937
115 257.625190385
116 257.175534969
117 256.360890505
118 255.597472831
119 255.76750938
120 255.044005293
121 254.516409596
122 254.304258516
123 253.542704673
124 253.161608751
125 252.885598538
126 252.554382377
127 252.022718588
128 251.643071983
129 251.498633199
130 251.091305587
131 250.559154072
132 250.227801134
133 249.902319431
134 249.457959037
135 249.58789918
136 249.240983318
137 248.675414861
138 248.645720005
139 248.336194063
140 248.249330208
141 247.763500819
142 247.60090201
143 247.393171763
144 247.200867329
145 246.90539579
146 246.577169839
147 246.51396893
148 246.306510719
149 246.17861551
150 245.847074392
151 245.54689955
152 245.540131816
153 245.519860992
154 245.039196776
155 245.352457085
156 245.023511231
157 244.976286602
158 244.841375842
159 244.871578019
160 244.582407946
161 244.277016977
162 244.310944801
163 244.080707238
164 244.24250203
165 243.865532058
166 244.007138917
167 243.666973525
168 243.622629521
169 243.549262892
170 243.331737077
171 243.498706291
172 243.248249555
173 243.392413191
174 243.184377836
175 242.942032877
176 243.084755268
177 242.716311052
178 242.83750771
179 242.838746088
180 242.859461298
181 242.810001295
182 243.118515231
183 243.058891286
184 242.431148039
185 242.6305372
186 242.881699064
187 242.635909168
188 242.754020082
189 242.27401785
190 242.483364277
191 242.671826517
192 242.315743714
193 242.234037322
194 242.430663164
195 242.395169694
196 242.375605719
197 242.340304555
198 242.647463385
199 242.170609073
200 242.274634167
201 242.23202764
202 242.004679644
203 242.008047252
204 241.845630418
205 241.781221602
206 241.970847715
207 241.947400756
208 242.218004803
209 241.97471207
210 241.88688704
211 242.109602654
212 241.81127283
213 242.081103464
214 241.89427406
215 241.721039297
216 242.195961721
217 241.724837245
218 241.570006958
219 241.674991363
220 241.923475492
221 241.323325414
222 241.851581851
223 241.613125198
224 241.536602729
225 241.724720383
226 241.594591953
227 241.765438929
228 241.446311696
229 241.35372893
230 241.52296654
231 241.496019542
232 241.144539505
233 241.454954435
234 241.52793956
235 241.525387398
236 241.285288124
237 241.415200044
238 241.430805871
239 241.538250843
240 241.381343358
241 241.532475249
242 241.184161171
243 241.40919722
244 241.367855775
245 241.452243493
246 241.345501169
247 241.424408841
248 241.065117293
249 241.009661776
250 241.564842556
251 241.562187498
252 241.532694016
253 241.405394614
254 241.38333895
255 241.409459473
256 241.513312757
257 241.526087414
258 241.209773145
259 241.389369623
260 241.485711864
261 241.370608518
262 241.536121425
263 241.453059684
264 241.394060354
265 241.247160973
266 241.276293687
267 241.359015381
268 240.929922039
269 241.281096459
270 241.224479581
271 241.304720144
272 241.413349627
273 241.241457489
274 241.50898193
275 241.686089165
276 241.451296135
277 241.53155643
278 241.518839526
279 241.246229774
280 241.444213047
281 241.268944362
282 241.259747422
283 241.468422601
284 241.232291741
285 241.223504915
286 241.561968677
287 241.611840913
288 241.130380644
289 241.135468339
290 241.528377078
291 241.471002713
292 240.988433338
293 241.210834974
294 241.480711426
295 241.27601717
296 241.647820654
297 241.188567614
298 241.351864893
299 241.576280398
300 240.470673249
301 241.414923208
302 241.35990376
303 241.526597845
304 241.199315356
305 241.172455067
306 241.322990552
307 241.148072211
308 241.424452555
309 241.034742868
310 240.759456445
311 241.331187658
312 241.289916591
313 241.176642959
314 241.532285651
315 241.354063877
316 241.441720948
317 241.240933713
318 241.301139177
319 241.391991748
320 241.075389096
321 241.303541033
322 241.101588335
323 241.026914451
324 241.15084902
325 241.271825826
326 241.025650914
327 241.372225238
328 241.310950697
329 241.166929599
330 241.663690176
331 241.232713641
332 240.974133114
333 241.213889602
334 241.11651413
335 241.116979229
336 241.306204966
337 241.551990865
338 241.131441774
339 241.245356781
340 241.469180594
341 241.238140281
342 241.027350157
343 241.377599893
344 241.296670396
345 241.226981744
346 241.26601931
347 241.466075767
348 241.273979693
349 241.504680421
350 241.234473998
351 241.356758053
352 241.093653854
353 241.00980699
354 241.251744326
355 241.318404492
356 240.970460335
357 241.331158537
358 241.210471332
359 241.044983031
360 241.359408597
361 241.398969794
362 241.526670764
363 241.308432234
364 241.254319809
365 241.245851476
366 240.876254822
367 241.055369334
368 241.365190481
369 241.252064439
370 241.594606545
371 241.494022087
372 241.25079854
373 241.60733143
374 241.34119092
375 241.47630888
376 241.146952783
377 241.612570619
378 241.33134782
379 241.256153238
380 241.506605145
381 241.488175713
382 241.453569807
383 241.070623568
384 241.057650082
385 241.324519277
386 240.837343275
387 241.506692633
388 241.264534982
389 241.089279941
390 241.63055196
391 241.174825279
392 241.311038043
393 241.402305996
394 241.561107985
395 241.376099627
396 241.341773377
397 241.400951108
398 241.069083529
399 241.145251853
400 241.221381043
401 241.146749251
402 241.306656239
403 241.305520781
404 241.108433334
405 241.406749552
406 241.132081364
407 241.304356219
408 241.172309657
409 241.125627477
410 241.358622166
411 241.335672278
412 241.409022385
413 241.186124418
414 241.389136547
415 241.433501759
416 240.803344036
417 241.521916544
418 241.271432895
419 241.257913938
420 241.610425297
421 241.400208111
422 240.968602213
423 241.418332705
424 241.26472416
425 241.147388922
426 241.369195727
427 241.499489651
428 240.948672752
429 241.479938782
430 241.310062678
431 241.309756968
432 241.397614943
433 241.22536697
434 241.332279677
435 241.316424533
436 241.376565727
437 241.270195899
438 241.366282808
439 241.106267889
440 241.191796199
441 241.226690793
442 241.195926587
443 241.317662003
444 241.427498025
445 241.142649622
446 241.372953497
447 241.134770585
448 241.308301217
449 241.357471655
450 241.370142441
451 240.833558663
452 241.373958502
453 241.454342282
454 241.462154761
455 241.149787719
456 241.390025149
457 241.186371643
458 241.190603648
459 241.522237375
460 241.18451019
461 241.282872077
462 241.274852893
463 241.170637451
464 241.375866577
465 241.114958971
466 240.98348251
467 241.249052494
468 241.4249917
469 241.206224085
470 241.345981713
471 241.2215847
472 241.176526626
473 241.486644913
474 241.312057091
475 241.734829342
476 241.620116034
477 241.323558362
478 241.136892932
479 241.082189017
480 241.325873307
481 241.43764043
482 241.100425741
483 241.131078372
484 241.006467107
485 241.386514484
486 241.234735872
487 241.218486237
488 241.217002494
489 241.34512256
490 241.5546457
491 241.034859064
492 241.237310993
493 241.150369252
494 241.391379914
495 241.361607719
496 241.144859334
497 241.34043373
498 241.220537324
499 241.578177084
500 241.031707299
501 241.224174088
502 241.297514648
503 241.424467126
504 241.385713309
505 241.282711979
506 241.438879144
507 241.414150985
508 241.080067633
509 241.2691481
510 241.624465444
511 241.305404324
512 241.405715135
513 241.286015859
514 241.298519024
515 241.163250941
516 241.307544233
517 241.40213117
518 241.48423941
519 240.740894547
520 241.262817841
521 241.548446315
522 241.222879387
523 241.277239673
524 241.587325363
525 241.187389638
526 241.282435447
527 241.286627159
528 241.030835858
529 241.394978128
530 241.325625795
531 241.312726755
532 241.48696565
533 241.135468339
534 241.227098125
535 241.430893304
536 241.672567505
537 241.345573979
538 241.391642128
539 241.312814103
540 241.365816747
541 241.548694284
542 241.26310888
543 241.373390454
544 240.923566035
545 241.173109415
546 241.247713876
547 241.238925927
548 241.558832288
549 241.091474144
550 241.456309929
551 241.328013579
552 241.44943059
553 241.05916092
554 241.380338292
555 241.375313086
556 241.500903968
557 241.318011409
558 241.396973944
559 241.326557608
560 241.28546278
561 241.267387236
562 241.256517017
563 241.563135726
564 240.969865152
565 241.292711223
566 241.442915983
567 241.183085034
568 241.672757324
569 241.470157247
570 241.276031723
571 241.248150381
572 241.334769517
573 241.408308477
574 241.346258391
575 241.308592366
576 241.137387182
577 241.724530483
578 241.197482791
579 241.255309275
580 241.233411961
581 241.360631945
582 241.289334384
583 240.756152478
584 241.547658651
585 241.519437424
586 241.365816747
587 241.174738031
588 241.108215334
589 241.491426903
590 241.400747147
591 241.281212892
592 241.297412755
593 241.353583301
594 241.242257707
595 241.664113586
596 241.319307131
597 241.234692226
598 241.319991395
599 241.109014668
600 241.497390077
601 240.64033913
602 241.120249502
603 241.387082593
604 241.130642291
605 241.452068595
606 241.433181164
607 241.104291409
608 241.45830676
609 241.252908379
610 241.055485549
611 241.340419168
612 241.342501452
613 240.821002144
614 241.40852702
615 241.460391079
616 241.35656873
617 241.668654391
618 241.633544245
619 241.04146787
620 241.452258068
621 241.047626732
622 241.135541022
623 241.199504431
624 241.273863267
625 241.317691121
626 241.408629007
627 241.317880382
628 241.646010464
629 241.410056829
630 241.281955156
631 241.217497073
632 241.356918249
633 241.297238082
634 241.295971709
635 241.412737684
636 241.251642471
637 241.328261096
638 241.286699933
639 241.13495956
640 241.654609109
641 241.092011802
642 241.341569517
643 241.284050985
644 241.372705888
645 241.566534822
646 241.123854172
647 241.409270068
648 241.564288199
649 241.068633144
650 241.182081618
651 241.206311356
652 241.582101859
653 241.651207534
654 241.268886151
655 241.138041341
656 241.648725759
657 241.003446771
658 241.329833568
659 241.290498801
660 241.516345887
661 241.368918997
662 241.368613138
663 241.147592455
664 241.23934785
665 241.23672904
666 241.140570786
667 241.118258258
668 241.42847434
669 241.008137037
670 241.380294594
671 241.175755928
672 241.213729596
673 241.242897884
674 241.119624509
675 241.341234604
676 241.198559056
677 241.380891806
678 241.225236043
679 241.381139431
680 241.097955266
681 241.578322984
682 241.242214058
683 241.573304121
684 241.539680199
685 241.375327652
686 241.022964126
687 241.34488957
688 241.387068026
689 240.687543222
690 241.028671807
691 241.392268532
692 241.350263008
693 241.186517071
694 241.499664617
695 241.191999806
696 241.402845041
697 241.384256641
698 241.197991834
699 241.479472283
700 241.623458352
701 241.136224243
702 241.196057482
703 241.363136934
704 241.524264464
705 241.279713823
706 241.261915624
707 241.329411328
708 241.006539712
709 241.55454359
710 241.284545839
711 241.500816484
712 241.070652625
713 241.314764886
714 241.343768314
715 241.43099531
716 241.299989214
717 241.383499181
718 241.483743737
719 241.550021658
720 241.316948636
721 241.10706721
722 241.397906308
723 241.1170519
724 241.407813116
725 241.352680406
726 241.355738628
727 241.221235574
728 241.201802453
729 241.49186429
730 241.35656873
731 241.234197577
732 241.192087066
733 241.538338354
734 241.25015832
735 241.004463222
736 241.315769406
737 241.083932648
738 241.318564637
739 241.431753068
740 241.378299053
741 241.552268016
742 241.626756974
743 241.318739341
744 241.279437298
745 241.475069782
746 241.211474985
747 241.264840577
748 241.215896972
749 241.445262367
750 241.40092197
751 241.416686226
752 241.228276489
753 241.252035338
754 241.541678409
755 241.505540711
756 241.23800934
757 241.430310417
758 241.252762872
759 241.166638792
760 241.565046794
761 241.091910083
762 241.025258784
763 241.098928918
764 241.135352046
765 241.546768889
766 241.471600374
767 241.421800582
768 241.236350772
769 241.18960017
770 241.321592877
771 241.268071205
772 241.462533738
773 241.358826055
774 241.044518211
775 241.463656098
776 241.337667114
777 241.441648081
778 241.334696713
779 241.381445322
780 241.452374666
781 241.397440125
782 241.113491035
783 241.70057625
784 241.539884394
785 241.182416089
786 241.240278997
787 241.446428289
788 241.430907876
789 241.375735487
790 240.991656568
791 241.025069982
792 241.311285526
793 241.1036665
794 241.130293428
795 241.140890604
796 241.357355148
797 241.372065021
798 241.351646453
799 241.308315774
800 241.228611088
801 241.587558821
802 241.177820829
803 241.781411591
804 241.379027349
805 241.467533422
806 241.428838639
807 241.254741787
808 241.08088131
809 241.180874622
810 241.382435831
811 241.234313965
812 241.268929809
813 241.395007263
814 241.30739866
815 241.653762356
816 241.692047353
817 241.441371184
818 241.332600004
819 241.413262207
820 241.152331949
821 241.527968727
822 241.341715131
823 241.488700563
824 241.484968346
825 241.039361728
826 241.235405107
827 241.238445809
828 241.398416197
829 241.142431561
830 241.447637945
831 241.325946105
832 241.413626459
833 241.159107133
834 241.357573599
835 241.537536171
836 241.407536297
837 241.557038018
838 241.314910468
839 241.728050987
840 241.316220715
841 241.417866443
842 241.041511446
843 240.999540775
844 241.185993533
845 241.199620786
846 241.466877475
847 241.29834435
848 241.252064439
849 241.531877287
850 241.314706653
851 241.224523223
852 241.305200525
853 240.886539549
854 241.02093092
855 241.456907518
856 241.225832488
857 241.262483147
858 240.942809212
859 241.355724065
860 241.412373434
861 241.264404013
862 241.401868933
863 241.128214804
864 240.908373933
865 241.423825985
866 241.408745563
867 241.476002749
868 241.29338078
869 241.214864191
870 241.456499408
871 241.257317334
872 241.247728426
873 241.418973817
874 241.604835962
875 241.370404609
876 241.169256081
877 241.192377935
878 241.251293258
879 241.131369093
880 241.353670679
881 241.281853276
882 241.388684966
883 241.189541997
884 241.423286845
885 241.415724577
886 241.713210056
887 241.576207449
888 241.253024785
889 241.388830637
890 241.210762245
891 241.556790032
892 241.286408837
893 241.074415634
894 241.366807128
895 241.333779399
896 241.465346946
897 241.242839686
898 241.53419623
899 241.288053539
900 241.25207899
901 241.292769445
902 241.378284487
903 241.137518014
904 241.413335057
905 241.357486218
906 241.240366292
907 241.350161071
908 240.943970287
909 241.236554454
910 241.239638833
911 241.384183808
912 241.384329474
913 241.426973441
914 241.298562693
915 241.030690619
916 241.399945878
917 241.060613667
918 241.453249158
919 241.362729141
920 241.393229994
921 240.852627937
922 240.884929329
923 241.533189891
924 241.412023755
925 241.424569127
926 241.317327157
927 241.298140563
928 241.249154346
929 241.406341612
930 241.158525557
931 241.313017914
932 241.061296464
933 241.133360553
934 241.634434647
935 241.382217336
936 241.269002573
937 241.489458683
938 241.533817029
939 241.197220998
940 241.147955906
941 241.192872413
942 241.425049986
943 241.574485869
944 241.463597793
945 241.362175711
946 241.254814541
947 241.300600585
948 241.256240545
949 241.462402553
950 241.225206949
951 241.19407953
952 241.347423357
953 241.351267824
954 241.504869976
955 241.417735307
956 241.107430539
957 241.172178787
958 241.327897101
959 241.276875831
960 241.043791932
961 241.599363627
962 241.533131553
963 241.189047533
964 241.054541302
965 241.265087965
966 241.54075952
967 241.300134778
968 241.339443565
969 241.499168881
970 241.118258258
971 241.460930384
972 241.380367424
973 241.276206366
974 241.293540892
975 241.462431705
976 241.372035891
977 241.525985328
978 240.901569305
979 241.25523652
980 241.12536584
981 241.156679072
982 241.312319133
983 241.544887283
984 241.424117412
985 241.508121616
986 241.448352085
987 241.312027975
988 241.284574949
989 241.340127943
990 241.239231458
991 240.948759837
992 241.036761782
993 241.521085304
994 241.725479987
995 241.270472403
996 241.232728189
997 241.541022059
998 241.328086378
999 241.287878879


==> data/results/old_sawtooth_combined_1000/iht_p2_hashing.txt <==
op perf
0 517.006408811
1 512.846089375
2 528.152230374
3 534.258455274
4 541.865474852
5 544.495639134
6 545.288604218
7 542.738558359
8 542.969595739
9 564.986753886
10 565.618537808
11 563.298563729
12 562.471296387
13 561.587946076
14 560.161404907
15 559.173642008
16 556.607311454
17 554.927408558
18 553.355582839
19 551.902345295
20 549.302056807
21 546.877670301
22 545.662244347
23 544.219834337
24 541.413459999
25 541.109436678
26 538.406268987
27 536.832623104
28 535.391664434
29 534.094382222
30 532.118896114
31 530.332078037
32 529.968668252
33 527.963382572
34 525.61699551
35 524.468143412
36 522.87164769
37 521.853529804
38 519.680225167
39 518.619274719
40 516.558408938
41 516.262794283
42 513.813292324
43 512.352104762
44 511.137820902
45 509.483072107
46 507.761580042
47 507.080491675
48 506.939173509
49 503.592249413
50 504.040070177
51 500.797457351
52 499.092338196
53 498.358283225
54 497.314192539
55 494.761893983
56 493.80240941
57 491.815332195
58 490.551247153
59 490.442802415
60 487.84628549
61 486.715999389
62 485.815994763
63 483.924921468
64 482.347702029
65 481.456289727
66 479.914728751
67 478.374197453
68 476.813967216
69 475.789906403
70 472.83537149
71 471.730322153
72 469.425661224
73 468.672742228
74 466.054294626
75 464.598359945
76 462.146343954
77 461.019371458
78 458.713965581
79 454.550619893
80 450.452175155
81 448.717028273
82 445.533278273
83 443.136158792
84 441.832770935
85 456.704316609
86 462.279442144
87 468.237024391
88 471.928066836
89 475.686984169
90 478.117917505
91 480.716132437
92 483.467350483
93 485.092736391
94 486.962492323
95 487.40045455
96 490.274065654
97 490.320220781
98 491.070918866
99 492.108184079
100 492.113632975
101 492.969211485
102 494.073770402
103 494.575924019
104 494.084084218
105 493.910637489
106 492.721821208
107 493.229561122
108 493.831367205
109 492.785557835
110 492.995762701
111 492.239293765
112 491.788363796
113 491.291791583
114 490.109228193
115 489.008435151
116 489.155364426
117 488.384447446
118 487.581185315
119 487.258732316
120 486.348205861
121 485.93450429
122 486.018404788
123 484.935538125
124 484.827034925
125 484.528167682
126 483.939499819
127 483.508901459
128 483.431473951
129 482.353693081
130 482.94597042
131 482.226691392
132 482.546183892
133 481.935433423
134 480.942011499
135 480.207122936
136 479.805007245
137 479.698557427
138 478.132548144
139 478.177131394
140 477.304755507
141 476.496114412
142 476.290780761
143 475.881606367
144 474.74183539
145 474.062949397
146 473.778324097
147 472.578234441
148 472.978725417
149 472.648426376
150 471.054579328
151 471.145239825
152 471.13830312
153 469.527379609
154 469.820989981
155 468.792704085
156 467.166706337
157 466.670454475
158 466.692560326
159 464.638943597
160 464.239352525
161 464.883999239
162 462.834290745
163 461.588881247
164 461.349095479
165 460.738035526
166 458.891416998
167 456.924264575
168 455.832767721
169 455.121079274
170 458.236759936
171 460.89899963
172 464.106846678
173 467.182966135
174 470.033264254
175 470.447433145
176 471.710406604
177 474.124703568
178 474.941887892
179 476.089590539
180 476.22131719
181 478.169357306
182 478.483437176
183 479.966325563
184 480.801187867
185 481.787992326
186 481.699048885
187 482.193033203
188 482.979558856
189 482.922589561
190 482.840395538
191 483.442107808
192 483.092254195
193 483.871182362
194 484.386116283
195 483.327029943
196 483.759176458
197 483.704362796
198 483.830154327
199 483.613482564
200 482.549734893
201 481.854910114
202 480.828929842
203 480.811475143
204 480.787664816
205 480.196919153
206 479.273402351
207 478.784118156
208 478.606527523
209 478.073288157
210 477.167135066
211 477.81561812
212 477.127748211
213 476.748783069
214 476.828461319
215 476.164853986
216 476.502358329
217 475.937209604
218 475.820242725
219 475.794716942
220 476.178628413
221 475.425663454
222 475.882285758
223 474.243031058
224 474.250565544
225 474.420773747
226 473.508389385
227 473.361969366
228 472.960326078
229 472.926383333
230 472.840849099
231 471.841446175
232 471.421097721
233 471.504618388
234 471.918601592
235 470.306881119
236 469.102229807
237 469.26573404
238 468.697948896
239 467.774981523
240 467.081879103
241 466.961973419
242 466.966170986
243 465.707402559
244 465.694715227
245 465.78679541
246 464.34524998
247 464.382770285
248 463.88493427
249 462.597115036
250 462.97362636
251 462.930922142
252 461.971008547
253 461.350638596
254 460.708689749
255 461.165431915
256 461.296316457
257 462.641630506
258 465.862146034
259 467.428364558
260 469.88208544
261 469.828108688
262 471.858144342
263 473.360905028
264 473.56753221
265 473.567307944
266 475.01865042
267 474.816335106
268 475.529603263
269 477.005474115
270 477.530289746
271 477.845870814
272 478.780163898
273 478.215148039
274 479.332673053
275 479.20036793
276 479.77525408
277 480.056646684
278 480.166598603
279 479.8812198
280 480.959070864
281 481.105136988
282 481.257950532
283 480.195420328
284 480.279772573
285 480.530524921
286 480.653689017
287 481.002100536
288 480.520018764
289 479.89987369
290 479.706036141
291 479.187853259
292 479.331064739
293 478.659905436
294 477.882064919
295 477.673652883
296 477.321500852
297 476.721282638
298 476.718669125
299 475.708651285
300 475.466804394
301 475.251232653
302 473.92438418
303 474.308712838
304 474.258100269
305 474.03131996
306 473.921127439
307 473.416537079
308 473.832258168
309 473.532829558
310 473.372837086
311 473.363089726
312 473.35726391
313 472.993602525
314 472.624859217
315 471.993665845
316 471.661348095
317 472.24531633
318 471.35893488
319 471.453491113
320 471.002717686
321 470.822095398
322 470.835784132
323 470.328282086
324 470.130107332
325 470.094635926
326 468.5306142
327 468.083876418
328 468.194549349
329 467.684847759
330 467.19142386
331 466.725015072
332 466.750611764
333 465.682353875
334 465.524099834
335 464.98132635
336 464.074593494
337 463.63200971
338 462.939333768
339 463.907368832
340 463.348228434
341 463.810221844
342 464.05381168
343 464.58832306
344 465.93893218
345 467.701581135
346 467.560424002
347 469.622305087
348 470.392662627
349 471.048033592
350 471.172211676
351 472.151333946
352 473.595791438
353 473.917983043
354 474.522416913
355 474.83983949
356 475.295957881
357 475.629290251
358 476.062959326
359 476.089873866
360 477.084498463
361 477.326228492
362 477.530517782
363 477.497340937
364 477.82948822
365 477.780290106
366 478.80211372
367 478.250197308
368 478.545031686
369 479.805179905
370 478.544630927
371 479.192732755
372 479.593017365
373 479.26409956
374 479.214835245
375 478.974630271
376 479.508446302
377 478.847968404
378 479.086669174
379 477.810823705
380 478.514404181
381 477.539696383
382 477.590498624
383 476.327250158
384 476.030382639
385 475.354644274
386 475.775814912
387 475.575172503
388 474.623991009
389 474.266422483
390 473.133862463
391 473.125300139
392 473.147965789
393 473.067778313
394 473.524869408
395 473.356479676
396 472.885848548
397 473.087025304
398 472.987394295
399 472.580188588
400 472.219503681
401 472.365831276
402 471.665185638
403 471.941374499
404 472.685904116
405 471.695387609
406 471.5793842
407 471.916708589
408 471.073440938
409 470.721310978
410 471.008152916
411 470.627103556
412 470.529723539
413 469.889813188
414 469.835945034
415 469.264302677
416 468.97397171
417 468.164246062
418 468.362905377
419 467.707979507
420 466.867193908
421 466.746363608
422 466.132773725
423 465.594054364
424 465.1757242
425 465.650640252
426 465.479352965
427 464.955436927
428 465.280642162
429 465.638660674
430 466.111644226
431 468.283125382
432 468.004903287
433 468.383581329
434 469.202982489
435 469.668182951
436 470.171221078
437 470.8943166
438 471.749683014
439 472.26070491
440 472.415203833
441 472.8979803
442 473.55519789
443 473.458003506
444 474.586036397
445 474.818758712
446 474.88144288
447 474.881217367
448 476.002285287
449 475.783737736
450 476.081260882
451 477.196053255
452 476.058030046
453 477.009854189
454 476.663791987
455 477.579436385
456 477.87127462
457 478.019755361
458 477.30697676
459 478.14037819
460 477.46251591
461 478.109859605
462 478.264950413
463 477.591924207
464 478.440055767
465 477.673881055
466 476.906460401
467 477.345538741
468 477.001492299
469 476.078201081
470 476.426363958
471 475.818714497
472 475.97209566
473 475.479012416
474 475.315386613
475 474.920121404
476 474.324404927
477 474.624385228
478 473.947688024
479 473.532549266
480 474.16629415
481 472.849009854
482 472.756910288
483 472.500416686
484 472.874947274
485 472.289366027
486 471.952399825
487 472.068363996
488 472.235782604
489 471.941318816
490 472.243922486
491 471.976568251
492 472.195477595
493 471.800930203
494 472.014162313
495 472.32885046
496 471.200796329
497 471.594840611
498 471.281407077
499 471.265804635
500 470.360359534
501 470.580263111
502 470.255957967
503 469.843892018
504 469.884238144
505 469.172548527
506 469.097498631
507 468.226610442
508 468.236147409
509 466.293290086
510 467.784828335
511 466.657932386
512 466.190359976
513 466.195793375
514 467.285134118
515 466.302911537
516 467.881896316
517 467.834451633
518 467.535011652
519 468.193179315
520 468.798582916
521 467.459173577
522 469.212724392
523 469.934915189
524 470.484064587
525 471.020521304
526 471.547974112
527 472.065522695
528 471.59656423
529 472.751937485
530 472.143252984
531 473.31592714
532 473.720138459
533 473.616707682
534 474.301626428
535 474.138360211
536 474.330085832
537 475.138553372
538 475.182918695
539 475.884323942
540 475.467821705
541 475.928205754
542 476.928579945
543 476.314147757
544 476.510645963
545 476.712192284
546 476.83494132
547 476.86620696
548 477.019410993
549 477.460521177
550 477.000525297
551 476.852449573
552 477.099919513
553 476.530798602
554 476.811011664
555 476.584395888
556 476.567759
557 476.302407256
558 476.083357435
559 474.888377487
560 476.321748196
561 474.709439253
562 474.704481626
563 474.212839289
564 474.074860687
565 473.843540417
566 472.874164638
567 473.429872786
568 472.600233488
569 471.939147222
570 472.657641663
571 472.529497654
572 471.892880316
573 471.225498483
574 472.112046352
575 471.655619706
576 471.596786634
577 471.849349827
578 471.792304761
579 471.539357917
580 471.825750976
581 470.951754643
582 471.580774123
583 471.575492457
584 471.848681903
585 471.486000107
586 471.191582257
587 470.699929619
588 470.969776221
589 470.650195008
590 470.975432509
591 470.106790634
592 469.709822666
593 469.094362905
594 469.807084291
595 468.514150709
596 468.592911548
597 467.793745527
598 467.420936041
599 467.534301238
600 468.08228793
601 467.5226617
602 467.103587577
603 468.014978819
604 467.305933395
605 468.231378877
606 468.639521894
607 468.438817557
608 468.571174204
609 469.293867596
610 468.445236117
611 469.829598677
612 470.534760403
613 470.253580716
614 470.773498512
615 471.41648633
616 471.456991866
617 471.611521328
618 472.712773337
619 473.051609812
620 473.074212453
621 473.600557712
622 473.692032678
623 474.167867991
624 474.725890304
625 474.559967236
626 474.891534773
627 474.521122181
628 474.846209184
629 474.92040334
630 475.241238393
631 474.704030937
632 475.938681964
633 476.271442336
634 476.479880994
635 475.983536681
636 476.643855286
637 475.66560185
638 476.943763442
639 476.337970841
640 476.131129846
641 476.065678973
642 476.476418765
643 475.483986234
644 475.719909913
645 475.036758938
646 475.497947394
647 475.21560532
648 473.830518168
649 475.15678392
650 474.48830588
651 474.265747698
652 473.424941849
653 472.531786327
654 473.523468001
655 472.347033365
656 471.709460935
657 472.941033475
658 472.050759618
659 471.731267905
660 471.570544478
661 470.938280948
662 471.434043431
663 472.026806402
664 470.946819743
665 471.447545509
666 470.961402947
667 471.265193884
668 471.841724468
669 471.22405514
670 471.359656963
671 471.395875074
672 471.186364809
673 471.277131572
674 471.525294739
675 471.638324151
676 470.829189056
677 471.259974806
678 470.543007807
679 470.872365219
680 470.290569028
681 469.810836539
682 469.921610027
683 469.833737586
684 469.042601967
685 469.492550151
686 469.256320237
687 468.94026885
688 468.756390468
689 468.821605175
690 467.831387486
691 468.554049232
692 468.376561172
693 467.904500224
694 468.82753968
695 468.984528904
696 468.20271492
697 469.934252674
698 468.55382969
699 469.18559117
700 469.755110789
701 470.182605994
702 470.692341365
703 471.398763875
704 471.246094843
705 472.234165811
706 472.087306882
707 472.387810552
708 472.16392965
709 472.827043532
710 472.773840951
711 473.311446623
712 473.186250485
713 473.929943202
714 473.9310101
715 473.835008518
716 474.000818125
717 474.843898036
718 474.591667262
719 474.994733496
720 474.664768008
721 475.781983373
722 475.222719068
723 475.68415571
724 475.671201795
725 476.433116771
726 475.332049145
727 476.562932816
728 475.570875279
729 475.7488227
730 475.288333668
731 475.277773124
732 475.336455026
733 474.9656303
734 475.554535227
735 475.099387823
736 474.734397973
737 474.306688127
738 474.243143511
739 474.341673051
740 473.288261303
741 472.901111176
742 473.131288137
743 472.714225815
744 471.71124102
745 471.991438075
746 471.533187802
747 470.852244918
748 471.222223217
749 471.133974719
750 470.932847331
751 471.289236449
752 471.025014019
753 470.651800973
754 470.820931616
755 470.970552566
756 470.950978359
757 471.204903924
758 470.740145908
759 471.736998132
760 470.511237514
761 471.575714841
762 471.203793756
763 471.023239109
764 470.696273933
765 470.167131486
766 471.75763923
767 471.132753903
768 470.852189492
769 470.005262884
770 470.173376433
771 469.807801628
772 470.491314083
773 469.379390091
774 469.49166846
775 469.547772671
776 469.032977122
777 468.352321312
778 469.18305963
779 468.839738856
780 468.587037875
781 468.515412869
782 468.921907504
783 469.454695509
784 469.633001769
785 469.33461493
786 469.663826375
787 469.824963186
788 469.878166465
789 470.328835108
790 470.848254318
791 471.035941102
792 471.093968525
793 471.139523965
794 471.659179077
795 472.062402873
796 471.980689382
797 472.077612392
798 472.832073807
799 473.006746613
800 473.121662644
801 472.956355588
802 473.192799804
803 473.733996229
804 473.907707896
805 473.257799022
806 474.764768893
807 474.490050715
808 475.419052181
809 474.347185615
810 474.989318678
811 475.230792864
812 475.081556657
813 475.3322186
814 474.84434899
815 475.132909523
816 475.292173982
817 474.981704298
818 475.27715193
819 474.886347825
820 475.257839259
821 475.199459033
822 474.482902602
823 474.856243208
824 474.153141745
825 474.178098212
826 473.398888033
827 472.735622957
828 472.519561719
829 473.259758794
830 472.475803923
831 472.519170989
832 471.886756616
833 471.609074749
834 471.575881629
835 471.451435139
836 471.176651783
837 470.908286726
838 471.010815115
839 470.889660075
840 471.441766747
841 470.903962551
842 471.04758982
843 471.025901479
844 470.256068537
845 471.058240581
846 470.402951873
847 470.28625619
848 470.933401776
849 470.727958428
850 471.108782787
851 471.285960297
852 470.754882523
853 470.428566304
854 470.778208148
855 470.323857954
856 470.042598786
857 470.30019026
858 470.548100309
859 470.19962913
860 470.346200673
861 469.85172889
862 470.070991296
863 469.620375325
864 469.011033954
865 469.579082224
866 469.323986903
867 468.880132552
868 469.378398666
869 469.468855847
870 469.211018154
871 468.848146766
872 469.970859457
873 469.982400334
874 469.810119193
875 469.753566105
876 469.216852439
877 469.81469921
878 469.699894646
879 470.955414298
880 470.987854636
881 470.375736138
882 471.728820084
883 470.955525197
884 471.730322153
885 472.505663276
886 472.045300299
887 471.999012578
888 472.453704852
889 473.721484927
890 472.835818637
891 472.918052169
892 473.314582976
893 473.626185087
894 473.150316425
895 474.570383296
896 473.872730816
897 474.25967472
898 474.277781651
899 474.602535208
900 474.187035964
901 474.267659593
902 474.610081122
903 474.670907693
904 474.498324784
905 474.540712805
906 475.027901951
907 474.873719206
908 475.017183747
909 474.261361642
910 473.890415211
911 474.307531755
912 473.969477788
913 474.058848006
914 473.433851231
915 473.983518645
916 473.085962203
917 472.806196976
918 473.274205609
919 471.778782929
920 471.772717832
921 471.546973505
922 471.470439687
923 471.565318634
924 471.244540337
925 471.067393963
926 470.734329078
927 470.652133243
928 470.187414352
929 470.46292611
930 470.150331744
931 470.100050218
932 471.205014941
933 470.6818733
934 470.638621311
935 469.724605161
936 470.437141953
937 470.548100309
938 470.583584821
939 470.843210741
940 471.348881483
941 470.575778876
942 470.014872446
943 470.440240329
944 470.581813236
945 470.245840999
946 470.924808025
947 471.335718292
948 469.619327747
949 469.553946055
950 470.489930575
951 469.898037999
952 470.100657953
953 469.894836361
954 469.40070673
955 469.02417761
956 469.509302916
957 469.188067703
958 469.085506079
959 469.084625916
960 469.077694746
961 470.697160155
962 469.906042287
963 469.997255216
964 469.995764163
965 469.437395712
966 469.881643862
967 470.92353285
968 471.495837045
969 471.078544928
970 471.574102565
971 471.359601418
972 472.300686454
973 471.69110459
974 471.23377012
975 472.145482187
976 472.433114396
977 471.915149656
978 472.26633649
979 473.048700719
980 473.520216768
981 473.220118575
982 473.526775335
983 473.512817578
984 473.74314168
985 473.628091829
986 473.839948001
987 473.880702666
988 474.276150846
989 473.924552633
990 474.417060037
991 474.777673485
992 474.694735683
993 474.057106341
994 475.191386301
995 475.03963612
996 474.989713504
997 474.481101536
998 473.996549305
999 474.406481911


==> data/results/old_sawtooth_combined_1000/iht_p2_metadata_full_hashing.txt <==
op perf
0 1110.21831055
1 1113.14011818
2 1151.51853628
3 1145.94825643
4 1151.31503203
5 1169.50823056
6 1181.69507068
7 1193.11489189
8 1197.16463528
9 1197.46855148
10 1192.61580001
11 1191.38533095
12 1191.16997608
13 1191.00363494
14 1190.22008062
15 1188.88817556
16 1188.25351983
17 1188.94153588
18 1190.76076812
19 1192.0229822
20 1191.11038586
21 1189.08573873
22 1190.09259813
23 1190.10322063
24 1186.70064586
25 1188.82598679
26 1189.66219245
27 1188.08799217
28 1186.92601
29 1184.42329393
30 1184.71691485
31 1182.94442557
32 1180.76056921
33 1181.25187893
34 1181.56801165
35 1182.70063777
36 1183.66028003
37 1184.64112778
38 1185.52415728
39 1187.56912023
40 1187.18070404
41 1184.62990089
42 1185.68159054
43 1185.1746503
44 1184.2605847
45 1180.402718
46 1183.93004394
47 1181.30002067
48 1179.38505684
49 1178.09705517
50 1177.14363742
51 1176.0247365
52 1174.5191592
53 1171.93142209
54 1169.4880566
55 1167.60673604
56 1166.3592824
57 1163.21845097
58 1161.71307372
59 1159.17669475
60 1156.16493155
61 1152.81848268
62 1150.89565577
63 1148.33535871
64 1145.88260032
65 1143.67601488
66 1140.81183022
67 1140.37113379
68 1139.73751845
69 1137.50178446
70 1135.5087789
71 1127.29563187
72 1124.25805995
73 1114.69143808
74 1115.25179319
75 1116.39195517
76 1115.88243844
77 1113.12091276
78 1102.14030136
79 1089.4676262
80 1089.44032727
81 1094.64281805
82 1093.98328339
83 1074.07809192
84 1070.91118746
85 1072.7242691
86 1085.20986467
87 1095.46903054
88 1102.03523868
89 1108.75715807
90 1117.09844849
91 1127.2238365
92 1132.1146685
93 1135.48911619
94 1138.12061006
95 1138.63735283
96 1140.66511042
97 1139.75667905
98 1138.52392081
99 1136.32941735
100 1134.59791835
101 1133.18428183
102 1132.193818
103 1132.01598746
104 1131.00389885
105 1131.87312268
106 1132.76260977
107 1132.53746151
108 1134.95783632
109 1134.73567751
110 1136.11123892
111 1135.73349786
112 1136.21257174
113 1135.55777746
114 1134.35659861
115 1133.51310851
116 1129.59537047
117 1131.44634483
118 1129.98084965
119 1130.93099087
120 1131.24027487
121 1132.24413335
122 1132.86912133
123 1131.63904336
124 1135.37534373
125 1136.93436449
126 1136.06251525
127 1136.11027086
128 1136.17900727
129 1135.83766608
130 1136.28293445
131 1133.69076714
132 1134.02599641
133 1132.75394857
134 1131.79401802
135 1131.86543591
136 1130.3170822
137 1128.47903032
138 1128.15375382
139 1127.22637777
140 1126.97294222
141 1126.14197835
142 1126.62060854
143 1126.25168797
144 1127.55016612
145 1127.99468489
146 1127.34741916
147 1128.8073614
148 1129.52423874
149 1130.56179877
150 1131.63456125
151 1132.81297569
152 1134.10251947
153 1134.70477535
154 1137.87552381
155 1138.10182825
156 1140.05878713
157 1139.52841756
158 1139.85963768
159 1139.19738987
160 1138.55989252
161 1137.2475879
162 1134.65649409
163 1133.04850382
164 1129.73638449
165 1126.65583199
166 1124.23278139
167 1121.35122823
168 1116.68336108
169 1116.7722156
170 1105.52055508
171 1102.46837156
172 1103.824642
173 1107.8638391
174 1112.57259884
175 1116.16423464
176 1121.26258652
177 1123.9314222
178 1128.00136488
179 1130.22031102
180 1133.57446351
181 1132.49353275
182 1132.55862548
183 1130.29887645
184 1128.83698747
185 1128.19925578
186 1125.082131
187 1123.244334
188 1123.32035524
189 1122.83223202
190 1122.64346612
191 1122.86532774
192 1122.68694913
193 1121.88746347
194 1124.0719732
195 1123.86258083
196 1123.05511421
197 1123.13804771
198 1123.10209784
199 1122.44373961
200 1121.35751541
201 1123.34653921
202 1121.19030047
203 1121.1670452
204 1121.09917047
205 1120.45539789
206 1119.00444413
207 1118.93338794
208 1117.96516924
209 1118.37995953
210 1116.96774532
211 1117.93236174
212 1117.44578712
213 1118.66333156
214 1117.43579773
215 1114.01869992
216 1115.83481181
217 1116.52875676
218 1115.28599836
219 1114.42218324
220 1115.94252226
221 1116.59576749
222 1116.19164341
223 1117.01952383
224 1117.2007864
225 1115.50776101
226 1116.57145569
227 1117.40458203
228 1116.95152654
229 1114.93596087
230 1115.77224968
231 1114.90892448
232 1114.82129833
233 1114.27254995
234 1114.06710249
235 1115.04256536
236 1113.78419317
237 1115.40200064
238 1116.64782323
239 1116.32839591
240 1116.52252361
241 1117.51353239
242 1115.01956441
243 1118.84794465
244 1120.87392298
245 1120.10179485
246 1121.44365685
247 1122.71751529
248 1122.68033193
249 1123.56142005
250 1123.30742144
251 1123.23865648
252 1123.54911188
253 1123.81363911
254 1122.17859753
255 1117.01453292
256 1110.9000401
257 1107.11933086
258 1106.5215058
259 1105.48175237
260 1110.37702852
261 1113.64434264
262 1116.79560072
263 1120.2526842
264 1121.85379609
265 1125.00966805
266 1124.64401502
267 1125.6437979
268 1129.04473219
269 1127.56033716
270 1125.34104867
271 1122.68789445
272 1122.13452429
273 1119.67381662
274 1117.80146337
275 1119.22017215
276 1116.66902098
277 1117.41176149
278 1115.71622985
279 1115.35379301
280 1116.42249111
281 1115.09758498
282 1115.82671881
283 1115.26734073
284 1116.17202108
285 1114.68460417
286 1115.10286963
287 1113.88995714
288 1113.96192534
289 1115.36405622
290 1115.02018605
291 1115.60482934
292 1116.64751151
293 1115.04940366
294 1114.49825706
295 1114.7054168
296 1114.85454493
297 1113.15870471
298 1112.78182939
299 1111.81247948
300 1110.46734851
301 1109.72395617
302 1108.63300838
303 1107.603086
304 1108.6680379
305 1108.39799912
306 1107.42952319
307 1108.94620169
308 1110.58080877
309 1108.59152892
310 1108.27669347
311 1109.30633134
312 1107.96725403
313 1107.39457188
314 1106.22528278
315 1106.69110978
316 1107.69632948
317 1105.52269389
318 1107.92459687
319 1107.74203679
320 1108.2576555
321 1109.03967146
322 1108.14252043
323 1109.31863708
324 1108.97325711
325 1110.16469571
326 1108.35500167
327 1110.09537384
328 1110.35884299
329 1111.94692455
330 1110.966994
331 1112.51411502
332 1112.32725558
333 1112.55991135
334 1112.90319439
335 1115.55940424
336 1114.24833921
337 1113.19495021
338 1114.94217631
339 1115.72774458
340 1113.78481343
341 1110.8830715
342 1104.78712547
343 1103.04357298
344 1101.51174225
345 1100.63611264
346 1102.38907003
347 1102.72914436
348 1104.18937731
349 1107.02802275
350 1109.86128399
351 1111.8696533
352 1113.64620295
353 1118.7622015
354 1119.10807087
355 1118.6580131
356 1119.34482509
357 1118.8266641
358 1118.68460589
359 1117.23885589
360 1115.34010902
361 1113.30029244
362 1111.27131939
363 1109.70948638
364 1109.84126773
365 1108.38817084
366 1108.49874906
367 1108.44714314
368 1106.9486766
369 1109.6728518
370 1108.11335667
371 1107.40959454
372 1109.94382019
373 1108.81616964
374 1108.55435367
375 1110.26576709
376 1109.0873348
377 1109.42693938
378 1109.96230013
379 1109.95552408
380 1107.96970922
381 1110.18749679
382 1109.46725047
383 1109.24019265
384 1109.83541696
385 1107.9918064
386 1108.66650148
387 1108.2622614
388 1107.36238185
389 1106.8966023
390 1105.84941814
391 1106.27178664
392 1103.17103757
393 1104.8048238
394 1104.1848052
395 1103.58131449
396 1103.93674884
397 1102.89241808
398 1101.56482792
399 1103.58405476
400 1104.08940916
401 1103.03536028
402 1103.29061944
403 1104.45614923
404 1102.44284798
405 1103.01163539
406 1102.56956594
407 1103.98793562
408 1102.44710183
409 1103.10714949
410 1102.81123125
411 1105.15555064
412 1104.69620164
413 1104.66233786
414 1105.15493996
415 1105.22547843
416 1105.54041579
417 1106.42386932
418 1107.12607232
419 1106.85586523
420 1107.63283633
421 1108.27485105
422 1108.15173035
423 1109.26818527
424 1110.06179436
425 1110.63045493
426 1106.49671246
427 1105.67579319
428 1102.45439422
429 1099.35141015
430 1096.93836276
431 1095.78923809
432 1096.31512043
433 1095.95526749
434 1097.10052787
435 1099.78273792
436 1098.59566516
437 1101.91926788
438 1103.94527964
439 1105.90628605
440 1107.30045961
441 1110.35514432
442 1110.8460509
443 1111.62832707
444 1111.7284292
445 1111.74665962
446 1112.25797267
447 1110.37517912
448 1108.35930127
449 1105.77452041
450 1105.97722627
451 1103.4829785
452 1103.55391261
453 1101.30430222
454 1100.21168073
455 1099.88737153
456 1101.09299997
457 1102.72671234
458 1100.98662164
459 1102.33256326
460 1102.57321293
461 1102.67290669
462 1103.33322484
463 1104.53269845
464 1103.03292691
465 1104.78193814
466 1104.16103084
467 1103.85053422
468 1105.10975121
469 1105.80203269
470 1105.35405872
471 1104.54886358
472 1104.77827652
473 1103.98580274
474 1104.20339868
475 1104.38387942
476 1103.45497269
477 1103.49150229
478 1103.29366257
479 1103.84109104
480 1101.38739016
481 1100.45957943
482 1102.28669375
483 1100.45201066
484 1100.07703289
485 1100.22257503
486 1101.08693797
487 1099.05599333
488 1098.31090766
489 1099.66996155
490 1100.62036467
491 1099.28010894
492 1100.36482596
493 1099.68900795
494 1100.28370815
495 1099.78334268
496 1099.65998513
497 1098.94336595
498 1100.40387573
499 1101.12634214
500 1098.85189207
501 1100.92874349
502 1102.07228161
503 1102.14516023
504 1102.64007871
505 1102.64372616
506 1103.92182026
507 1103.30340071
508 1105.28869588
509 1104.48268102
510 1105.80172699
511 1105.06639791
512 1102.94533279
513 1101.93657088
514 1099.92608497
515 1096.52819983
516 1094.29962909
517 1093.05654955
518 1092.33687451
519 1092.09769032
520 1092.11438806
521 1091.03783337
522 1093.9291309
523 1094.84625758
524 1097.37984102
525 1097.27809197
526 1100.24587745
527 1101.39345547
528 1101.27852931
529 1103.90567347
530 1105.43073247
531 1104.8536497
532 1106.79001841
533 1105.92585486
534 1105.10578211
535 1105.2010485
536 1103.36944202
537 1101.89741225
538 1101.2660981
539 1099.87890333
540 1096.45455936
541 1096.42330272
542 1097.44547617
543 1096.15288702
544 1094.02876366
545 1095.50893374
546 1095.57494541
547 1096.33615421
548 1097.0972179
549 1096.64694713
550 1097.92623692
551 1097.98108728
552 1099.06384489
553 1099.0454241
554 1097.6207424
555 1099.67056619
556 1098.49610391
557 1100.93359169
558 1099.52517006
559 1099.08891025
560 1098.95423515
561 1100.43414878
562 1099.11971502
563 1100.29672252
564 1099.79876432
565 1099.80390496
566 1099.11156065
567 1099.55841734
568 1097.10985608
569 1097.65598309
570 1098.05794726
571 1097.187497
572 1097.03222614
573 1097.37111033
574 1096.87699923
575 1096.24030684
576 1097.0316244
577 1095.92133696
578 1096.62349626
579 1096.45245549
580 1098.17973963
581 1095.93604994
582 1092.99621687
583 1095.84897886
584 1097.08518181
585 1096.71760646
586 1097.51111916
587 1096.74136207
588 1097.39670068
589 1098.7749209
590 1098.3540341
591 1098.15984101
592 1099.22392043
593 1099.50220038
594 1101.65371994
595 1101.38011188
596 1099.31243504
597 1099.89765452
598 1099.60164182
599 1098.08055519
600 1096.55435209
601 1094.13948801
602 1089.88261964
603 1091.73195906
604 1089.96250801
605 1089.70773766
606 1088.52245595
607 1090.01864477
608 1090.67667762
609 1091.83894065
610 1089.60473499
611 1092.37416328
612 1094.02607064
613 1095.9249401
614 1096.16159834
615 1098.17702614
616 1098.63157198
617 1098.54769249
618 1100.34969113
619 1101.30703118
620 1101.85886345
621 1102.31555161
622 1100.95328793
623 1098.91166536
624 1099.02730588
625 1097.63188665
626 1097.38074421
627 1095.95766973
628 1093.21398352
629 1094.04342587
630 1092.25932202
631 1090.86109302
632 1090.41235852
633 1090.41057502
634 1092.31957338
635 1092.90961228
636 1092.44904681
637 1092.47410973
638 1092.52901347
639 1094.72011017
640 1094.25891588
641 1095.36223629
642 1095.09953907
643 1095.22037614
644 1094.84056384
645 1095.8063491
646 1096.37912571
647 1097.01026308
648 1096.6851321
649 1095.29325108
650 1095.66797535
651 1096.4187947
652 1096.88301496
653 1096.75880355
654 1096.16129794
655 1097.20796233
656 1093.6644293
657 1096.37521907
658 1095.06895923
659 1095.93875237
660 1093.31886508
661 1093.94738058
662 1094.66288899
663 1093.8259269
664 1093.28868342
665 1093.69702405
666 1095.29475066
667 1094.29274355
668 1093.72124709
669 1094.92747474
670 1094.44723985
671 1094.88851298
672 1095.75741903
673 1094.86363884
674 1093.95246667
675 1095.38083379
676 1095.61965783
677 1095.83516886
678 1094.61106553
679 1096.79428965
680 1097.5758665
681 1096.48611835
682 1096.91098896
683 1096.89775377
684 1096.32894254
685 1095.23806916
686 1093.58489431
687 1091.91762573
688 1090.24711268
689 1089.68873858
690 1088.32846624
691 1087.70017762
692 1087.81376628
693 1086.89006786
694 1084.90169435
695 1086.08735672
696 1089.02122312
697 1087.74809495
698 1089.15228827
699 1090.63861253
700 1090.87567045
701 1091.87977203
702 1093.6521694
703 1094.11015884
704 1095.98409508
705 1096.58260995
706 1097.23204016
707 1096.38874217
708 1096.20065076
709 1097.68971989
710 1097.56833735
711 1096.22258142
712 1096.8430116
713 1094.46281166
714 1092.79137438
715 1092.93021695
716 1090.50570294
717 1089.52074434
718 1088.9687466
719 1088.27783298
720 1088.58614703
721 1088.05226133
722 1088.16503546
723 1089.56496395
724 1089.12085348
725 1089.34775848
726 1090.40789979
727 1089.66825595
728 1090.53454186
729 1091.34414037
730 1092.11796621
731 1091.84847764
732 1092.63107749
733 1093.74935913
734 1093.33081867
735 1092.96008018
736 1093.04460196
737 1092.86034338
738 1093.57293516
739 1092.92872383
740 1093.76491109
741 1094.12991097
742 1093.66024296
743 1093.95575769
744 1093.27194976
745 1092.52961028
746 1093.32812909
747 1091.42424315
748 1092.82063289
749 1093.27493787
750 1091.26434706
751 1091.87530129
752 1092.30883503
753 1091.17831436
754 1091.98767692
755 1092.15166164
756 1091.74596382
757 1091.6127842
758 1092.93738398
759 1093.18679529
760 1094.08741485
761 1092.48335943
762 1093.70509828
763 1092.61585621
764 1094.36429746
765 1093.58489431
766 1094.687754
767 1095.11902712
768 1093.6082154
769 1094.14278016
770 1091.50495339
771 1092.75972918
772 1091.87172473
773 1089.79858615
774 1088.54171061
775 1087.82737485
776 1086.41921658
777 1085.68114142
778 1085.46224138
779 1084.69428569
780 1082.0798115
781 1084.43491588
782 1085.90337252
783 1085.22841345
784 1085.38625098
785 1086.87471079
786 1087.71969898
787 1089.30177662
788 1089.57861637
789 1090.80784411
790 1091.03575024
791 1091.65776966
792 1092.45948955
793 1093.01951286
794 1095.11452982
795 1093.49012524
796 1093.8483609
797 1092.11617713
798 1092.64092678
799 1092.18297341
800 1092.97770025
801 1091.57793048
802 1091.20302132
803 1089.50946743
804 1088.9076786
805 1086.81889739
806 1087.04454872
807 1086.38882454
808 1085.76571999
809 1085.12154582
810 1085.67642663
811 1085.57624694
812 1085.87743104
813 1087.18075277
814 1086.59776731
815 1088.30240877
816 1088.24171154
817 1089.23355264
818 1089.8077906
819 1088.4635113
820 1089.99636759
821 1089.5768356
822 1090.9241655
823 1091.44270717
824 1090.16391432
825 1091.68726544
826 1091.14170248
827 1091.3923793
828 1090.70998676
829 1090.85871307
830 1091.35575305
831 1089.30770955
832 1091.48201974
833 1089.59256593
834 1091.19111421
835 1090.45516416
836 1091.90659722
837 1091.02652504
838 1090.20818616
839 1089.12292931
840 1090.4774601
841 1091.90570302
842 1090.42454589
843 1090.65467092
844 1091.5243137
845 1091.09675955
846 1091.54069605
847 1090.93071117
848 1092.35089479
849 1090.69065532
850 1089.99131822
851 1091.59788918
852 1092.80510777
853 1091.348309
854 1092.57138861
855 1093.06282215
856 1091.74596382
857 1090.64812856
858 1090.51640587
859 1089.21368031
860 1086.10741005
861 1086.22391094
862 1083.88893932
863 1084.14951723
864 1081.74503864
865 1082.01512333
866 1080.98934307
867 1081.76493194
868 1081.54848541
869 1081.85416822
870 1082.92058267
871 1083.60470859
872 1085.54295602
873 1085.29142517
874 1085.93019966
875 1086.5936349
876 1087.67533326
877 1087.74898234
878 1088.4430747
879 1090.20580905
880 1088.27013477
881 1089.53558273
882 1091.17444469
883 1090.50510833
884 1091.74089822
885 1091.45253505
886 1090.8096289
887 1090.64634429
888 1088.52334461
889 1088.49164991
890 1088.56896452
891 1087.82352892
892 1086.01009935
893 1083.73740934
894 1083.81287537
895 1083.50344337
896 1082.8804186
897 1081.95073554
898 1081.99785494
899 1083.31886651
900 1082.15914557
901 1083.9802889
902 1084.06519026
903 1084.81166042
904 1085.24666843
905 1084.74517438
906 1086.29293844
907 1088.60895914
908 1089.01381087
909 1088.75177875
910 1088.6522159
911 1088.09488187
912 1088.90827146
913 1088.42204653
914 1089.3708992
915 1088.80334524
916 1089.55160865
917 1088.450183
918 1085.39184681
919 1088.79445412
920 1087.85488886
921 1089.08645522
922 1090.50481103
923 1088.27635254
924 1089.23266282
925 1089.23028997
926 1089.3495385
927 1090.19511222
928 1089.12708098
929 1089.74722223
930 1087.6904172
931 1090.1561894
932 1088.72807166
933 1088.86766202
934 1089.57268049
935 1089.53291179
936 1089.9862689
937 1090.16896529
938 1090.73110342
939 1089.88351053
940 1088.99513246
941 1091.09497382
942 1089.68131725
943 1088.30566588
944 1088.86143748
945 1087.66409452
946 1086.59835766
947 1084.55782171
948 1083.64698141
949 1082.5606782
950 1082.02975798
951 1081.28331028
952 1081.10241094
953 1079.9655059
954 1080.22157505
955 1080.76473832
956 1080.81934753
957 1081.33007925
958 1082.33424863
959 1081.92703105
960 1081.6338837
961 1083.1270202
962 1082.73473892
963 1085.05119543
964 1085.29378089
965 1087.13524914
966 1086.83750122
967 1086.66389024
968 1089.11077101
969 1087.55053711
970 1089.20685863
971 1089.2388916
972 1089.81847983
973 1089.88944979
974 1087.9069622
975 1088.71177363
976 1086.57297329
977 1087.04188997
978 1085.41246352
979 1084.17772709
980 1084.65987236
981 1082.14802053
982 1082.48450762
983 1082.30613462
984 1082.05288155
985 1079.91593934
986 1081.66254779
987 1079.10835435
988 1081.71490755
989 1080.33973444
990 1082.25576734
991 1084.00907749
992 1081.94693104
993 1084.79930399
994 1085.31763313
995 1084.52870992
996 1086.05550884
997 1086.06907345
998 1085.54413443
999 1087.62062053


==> data/results/old_sawtooth_combined_1000/iht_p2_metadata_hashing.txt <==
op perf
0 647.218924552
1 658.518488153
2 673.812334168
3 686.766372553
4 693.785829702
5 699.320627493
6 703.065170802
7 707.537324363
8 705.375685735
9 710.274187144
10 710.59922701
11 711.888303301
12 712.273414698
13 714.252169943
14 737.524859197
15 739.525727361
16 741.074773333
17 741.445251034
18 741.08562003
19 743.862345298
20 742.721882592
21 743.621724091
22 745.107484549
23 743.808261106
24 743.412206271
25 744.907255322
26 745.094021552
27 744.941243691
28 743.830530115
29 745.259914053
30 745.146488348
31 746.746797576
32 747.181863505
33 745.533971933
34 746.594874104
35 746.806468838
36 745.464361865
37 747.078177249
38 746.361255641
39 746.385766871
40 746.547219112
41 746.64908557
42 747.181584365
43 746.383817055
44 747.031158109
45 746.564218148
46 747.693598902
47 745.568017518
48 746.268378258
49 748.077720787
50 747.507762401
51 747.008557543
52 747.101619268
53 746.584004886
54 745.870812565
55 746.029537547
56 743.285392045
57 744.104368079
58 745.158703901
59 744.993272711
60 746.097444057
61 745.304488559
62 745.631809249
63 745.220204187
64 746.305415043
65 745.447829647
66 745.724528241
67 746.781511706
68 747.14794949
69 747.735949013
70 748.795562338
71 749.107157906
72 750.019172365
73 749.738294477
74 749.788325383
75 748.695071284
76 746.39078073
77 744.559365114
78 742.301498373
79 739.919156433
80 733.901324031
81 729.577529012
82 725.858490984
83 720.49691231
84 712.005770095
85 713.322855809
86 716.548471996
87 722.058936617
88 725.06786182
89 727.390961367
90 728.281463307
91 731.553779993
92 733.644765536
93 733.644496419
94 734.430082256
95 735.036584608
96 734.012564093
97 733.145623616
98 732.882476249
99 733.796309885
100 733.288358314
101 733.530408503
102 731.656279586
103 732.021416751
104 732.930014162
105 731.524881904
106 732.32041215
107 731.340442816
108 731.371332218
109 731.256479618
110 730.986804774
111 730.783811312
112 730.958619336
113 729.672553969
114 731.075516263
115 730.443249399
116 730.557046095
117 730.524891266
118 729.972963626
119 730.194034461
120 729.819132573
121 729.146102468
122 728.659697887
123 728.746650498
124 728.47192451
125 727.776878165
126 727.643693257
127 726.86238042
128 727.280925712
129 725.10729322
130 726.750391946
131 726.826984106
132 726.33074233
133 726.311091388
134 725.822270441
135 724.090677876
136 723.574995925
137 722.720116156
138 721.590660019
139 721.366311075
140 721.09361057
141 720.874377367
142 720.630479607
143 720.584004512
144 721.594435064
145 722.030523118
146 722.719463251
147 724.029994391
148 724.17785446
149 725.613315585
150 726.99805419
151 728.859122282
152 730.703713345
153 731.039975642
154 735.519370454
155 736.624781568
156 737.751481036
157 740.692184253
158 740.133967949
159 742.054176633
160 743.604858789
161 743.222553534
162 744.425370612
163 743.494423792
164 743.680205613
165 743.190240723
166 742.688648023
167 742.211694362
168 742.094375852
169 740.404816333
170 738.017592494
171 736.098277953
172 737.785091687
173 736.724093696
174 739.280934702
175 739.702828087
176 741.319244314
177 742.120948275
178 743.2858064
179 742.826294342
180 743.389824146
181 742.721468865
182 741.294515199
183 742.456364911
184 742.85402287
185 740.795065712
186 741.248358598
187 739.724031156
188 739.833759354
189 738.651042227
190 738.298340453
191 737.207876771
192 737.263315436
193 737.043376293
194 736.536345767
195 736.004145175
196 735.498678217
197 734.432239813
198 734.817431853
199 734.248084071
200 732.678026107
201 733.453069547
202 733.270076568
203 732.790103816
204 732.948816169
205 732.472214582
206 732.327115876
207 732.357015989
208 731.737791275
209 732.32523882
210 731.290303237
211 729.975761155
212 729.272658091
213 728.388220724
214 727.980324148
215 728.589885314
216 728.462372551
217 727.396384658
218 727.400485249
219 727.282115824
220 725.850851441
221 725.976133898
222 725.003729238
223 726.292496509
224 725.068518975
225 725.863891447
226 724.587143831
227 725.117020291
228 724.336399208
229 723.997494245
230 725.096251996
231 723.90643075
232 724.619171865
233 725.033691409
234 725.432502858
235 726.801231492
236 727.139991173
237 727.145807277
238 728.225245894
239 728.082487377
240 729.126830518
241 730.033714782
242 731.812091146
243 731.16678865
244 733.426307342
245 733.298171686
246 734.93057019
247 735.671149111
248 735.67832024
249 736.17116274
250 737.212224601
251 736.235931222
252 736.901891277
253 738.538937342
254 737.784683442
255 737.264266663
256 735.584294834
257 735.251948785
258 733.654050201
259 734.960683278
260 735.396992116
261 735.602827437
262 737.992674685
263 738.048776168
264 739.362787575
265 740.448400743
266 740.280807017
267 740.58905713
268 739.920251395
269 740.856122222
270 740.911287543
271 740.004983934
272 740.64294844
273 738.58298423
274 739.383971154
275 738.087589223
276 738.25868769
277 735.409025307
278 736.19053789
279 735.853041317
280 735.027399984
281 734.576150479
282 734.817431853
283 733.816098714
284 733.945762142
285 735.091697176
286 734.181104491
287 734.274367124
288 733.009392049
289 733.87560625
290 733.005765274
291 732.940489447
292 732.461618553
293 731.147944314
294 732.147230415
295 731.813162245
296 731.003503334
297 730.353891152
298 730.521155619
299 729.939927769
300 729.912888546
301 729.7476332
302 728.205227166
303 727.984166344
304 726.279572969
305 727.113555505
306 726.224191581
307 726.019090309
308 724.526639577
309 725.333712441
310 725.07390769
311 724.960892891
312 725.64912035
313 724.517453263
314 724.825452971
315 724.992296957
316 724.866171583
317 724.603551282
318 724.650283773
319 724.254167585
320 724.473624632
321 724.601582349
322 725.596599129
323 726.161568044
324 726.446031689
325 727.498384044
326 727.330120231
327 727.731992317
328 728.71253074
329 728.956749903
330 730.02505446
331 730.272154175
332 730.42177475
333 731.960200396
334 731.830166369
335 732.493944106
336 732.627568775
337 733.266716052
338 733.125333457
339 733.998825602
340 733.724702089
341 732.968827935
342 732.333149335
343 731.779557994
344 731.415999432
345 731.245116654
346 731.608237689
347 731.798434903
348 731.969710361
349 733.610454683
350 734.013641644
351 732.949890598
352 734.896138966
353 736.104780099
354 736.284311769
355 737.649851262
356 737.462854918
357 737.552465334
358 736.694785693
359 736.337578381
360 736.130383414
361 736.624374606
362 737.097160278
363 735.844783845
364 735.142494508
365 734.674910944
366 734.129496773
367 734.019298835
368 733.026854805
369 732.794802433
370 732.916987623
371 733.059767646
372 732.488578672
373 732.176713779
374 731.761351402
375 731.842350912
376 732.08532308
377 731.839405161
378 731.991276128
379 730.398834283
380 730.386431027
381 730.786882083
382 730.496874843
383 730.800233564
384 729.994944785
385 729.526300335
386 728.004570413
387 728.841857534
388 728.987039704
389 728.799894324
390 728.697396929
391 727.177136533
392 727.822034412
393 726.024888496
394 727.067429869
395 725.761164702
396 725.306224288
397 724.838324812
398 724.804832709
399 725.238893692
400 724.63991284
401 724.999261407
402 724.469032118
403 724.725777354
404 724.914251705
405 724.809035469
406 725.240734596
407 724.970616035
408 725.619502185
409 725.718633806
410 725.387511076
411 725.270321848
412 726.272715768
413 726.334830915
414 726.774292249
415 727.185597217
416 728.238901685
417 727.853951737
418 728.984515458
419 728.736161983
420 729.609733578
421 730.604282802
422 730.460723492
423 730.934443038
424 731.113599334
425 731.547625579
426 732.072192567
427 730.937247941
428 730.56238327
429 729.839639634
430 728.979334165
431 729.043640552
432 728.495274798
433 729.407504108
434 727.718355531
435 728.561884411
436 730.313620404
437 730.655929921
438 731.292843477
439 731.880915656
440 732.525467621
441 732.950562118
442 734.526105792
443 734.022262161
444 734.737391998
445 734.247140612
446 734.730644072
447 734.518012952
448 734.476337651
449 734.397046255
450 731.109590403
451 733.680425315
452 732.748355896
453 732.758691755
454 731.969710361
455 730.786214522
456 731.600075208
457 731.022206627
458 730.240024419
459 730.561048969
460 730.550107884
461 730.225493632
462 730.069424127
463 730.536765541
464 730.066359382
465 730.390832134
466 729.559165698
467 729.80901263
468 729.87426456
469 730.11633126
470 729.605208798
471 728.906803798
472 728.79126325
473 728.784756884
474 728.304801386
475 728.082354851
476 728.435442682
477 727.685258661
478 727.083156864
479 726.105281998
480 725.96190406
481 726.209424637
482 725.998402078
483 725.762481527
484 725.014767645
485 724.982836031
486 724.526245873
487 725.06313034
488 724.575330927
489 724.361190393
490 725.621871549
491 724.983098832
492 724.90426733
493 724.356074613
494 724.928834642
495 725.754317286
496 724.267543706
497 725.764061724
498 725.936871441
499 725.867052731
500 726.833191419
501 726.843889378
502 726.957359953
503 726.514642267
504 727.744570389
505 727.661033661
506 727.960451365
507 728.740410459
508 728.485987572
509 728.167446473
510 729.279306134
511 729.966436143
512 730.255489011
513 729.594296324
514 729.219345168
515 728.226173942
516 727.659445192
517 727.868918087
518 726.765709086
519 727.304331952
520 727.461602758
521 727.577780793
522 728.205624879
523 727.964293351
524 728.719965123
525 729.108755685
526 729.681738365
527 730.67434849
528 730.205631382
529 731.457595666
530 731.552040692
531 732.245338801
532 732.737349198
533 732.650783652
534 732.442036826
535 732.783257368
536 733.490055709
537 732.732517094
538 731.517523959
539 731.692281689
540 731.409446116
541 729.774260752
542 730.112199992
543 730.208963899
544 729.045500823
545 729.687595201
546 728.912515373
547 729.173350756
548 727.941242039
549 727.799389376
550 728.832295871
551 728.297508075
552 728.64058437
553 728.927126786
554 728.519290007
555 729.033940722
556 727.92084152
557 728.143587003
558 728.256668237
559 725.198133195
560 727.316762997
561 727.650046897
562 727.647531901
563 725.920140074
564 726.902139346
565 727.451944979
566 726.640813998
567 726.348811584
568 726.187539021
569 725.009379809
570 725.254410181
571 725.330029697
572 725.306092771
573 724.764908912
574 725.111105149
575 724.431638103
576 724.513647573
577 723.984521211
578 723.730395953
579 724.301510784
580 724.607226653
581 724.52322749
582 724.346630285
583 725.099406597
584 725.341735692
585 725.37198889
586 726.068377853
587 725.868369941
588 725.949782787
589 726.01671835
590 726.334830915
591 726.822361708
592 727.00717138
593 727.392284114
594 727.836469702
595 727.490313012
596 727.899779847
597 727.119503363
598 728.792591095
599 727.67149125
600 727.987743598
601 726.95881324
602 727.266644679
603 726.271792693
604 725.690853157
605 725.928966762
606 726.054144399
607 725.835177711
608 725.728113945
609 726.812192638
610 727.303935223
611 727.317953225
612 727.616029745
613 727.737685496
614 729.124836927
615 729.001654105
616 729.572871562
617 729.247928435
618 729.565153634
619 729.856152651
620 729.595360941
621 730.592539773
622 730.441248602
623 730.439647972
624 728.638195251
625 730.588136235
626 730.258155386
627 730.322154231
628 730.05130253
629 728.605147377
630 728.088981211
631 728.145575232
632 727.656797761
633 727.581883429
634 726.843889378
635 727.466365593
636 727.212434751
637 727.715840063
638 727.304728681
639 726.589732924
640 727.229093527
641 727.072980496
642 727.268099203
643 727.695055021
644 726.921822284
645 726.129139889
646 726.496036964
647 727.261620004
648 725.896427646
649 726.425187195
650 726.320982669
651 725.627400126
652 726.528233977
653 725.706388992
654 725.150541252
655 725.348575325
656 725.502764347
657 724.954848906
658 725.262694681
659 725.092834542
660 724.328922834
661 724.350958905
662 725.254673178
663 724.33259542
664 723.790636321
665 724.370635101
666 723.498171539
667 723.361446173
668 724.512991424
669 723.934730045
670 723.906692771
671 724.053847161
672 724.594363018
673 725.357388119
674 724.462077851
675 723.263611324
676 725.782761244
677 726.110158898
678 726.533776374
679 726.751976447
680 726.900289997
681 726.867927916
682 727.091086699
683 727.413184146
684 726.233421226
685 724.849620886
686 725.942536567
687 725.619897078
688 726.023966051
689 726.42004222
690 725.932392101
691 724.940002153
692 723.027896224
693 724.918061605
694 725.324637174
695 724.749807307
696 725.413821382
697 726.30700307
698 725.746548259
699 725.997347932
700 725.752342094
701 726.840983728
702 727.669902736
703 726.814569798
704 727.001357493
705 727.893289388
706 728.464760517
707 728.000728001
708 729.227188725
709 729.40111974
710 728.877317557
711 729.48545561
712 729.606140365
713 729.374652407
714 728.625320823
715 725.883913378
716 728.917562886
717 726.296848416
718 727.246943063
719 726.493266043
720 726.99567583
721 726.064819437
722 726.419250691
723 725.581199611
724 726.174751049
725 725.988387816
726 725.338973569
727 725.851905162
728 726.830946209
729 725.270190344
730 725.974289258
731 726.312805857
732 726.06389689
733 726.204150874
734 725.742334619
735 725.972708145
736 725.57672466
737 725.813578049
738 725.468816086
739 726.170532435
740 726.195713013
741 724.906763398
742 724.86853603
743 725.255330672
744 724.421011035
745 723.883766707
746 725.051170486
747 723.991335272
748 724.447644893
749 723.729610275
750 723.000059828
751 724.186638829
752 723.711147341
753 724.588718914
754 724.153075822
755 724.033532889
756 724.564830891
757 724.773707529
758 724.972586974
759 724.276854828
760 725.01161378
761 724.56811212
762 725.258223658
763 725.613578842
764 725.608971865
765 726.188989232
766 725.519608074
767 724.255741221
768 726.267704818
769 726.855644288
770 726.718835389
771 726.066664537
772 725.471842352
773 726.602535516
774 725.47631601
775 724.533332609
776 725.050513363
777 724.088973881
778 724.999655625
779 723.742443224
780 724.3874263
781 724.812975602
782 723.545154192
783 723.57630483
784 724.481103993
785 724.839506942
786 724.612608513
787 725.482237112
788 724.334038231
789 725.960454756
790 726.14799005
791 726.184374945
792 727.281586885
793 727.323110928
794 727.141577374
795 728.016495398
796 727.741657534
797 728.536937551
798 728.037563826
799 727.610073761
800 728.860184755
801 727.821637118
802 727.509630863
803 727.455913898
804 726.702728078
805 727.125715673
806 726.315575402
807 725.512370439
808 725.793296609
809 725.01897284
810 723.96683146
811 723.768241448
812 724.8594724
813 724.862887654
814 724.612214716
815 725.054587547
816 725.237184288
817 724.918981242
818 724.47493679
819 725.128193601
820 724.757029736
821 724.521521459
822 724.090940029
823 725.170260913
824 724.525064763
825 725.659388545
826 725.066678944
827 724.543175528
828 725.18985017
829 724.933695752
830 724.876023548
831 725.395403967
832 724.558137277
833 724.440953444
834 723.727907979
835 724.671682965
836 723.448578089
837 724.49711297
838 723.398729784
839 723.840276681
840 723.717039664
841 723.703552932
842 724.891918615
843 724.192801125
844 724.183361054
845 724.139835023
846 723.983603943
847 723.709576071
848 724.208141765
849 723.742574175
850 725.482237112
851 725.529346211
852 724.302428858
853 725.482763436
854 725.390536664
855 725.536584185
856 725.479342338
857 725.931469891
858 725.969414183
859 726.003541082
860 725.166842761
861 724.946045891
862 724.154911219
863 724.215615646
864 723.558635021
865 724.030911776
866 724.175101194
867 723.726336637
868 722.947529372
869 723.858615211
870 724.36473213
871 723.830976781
872 724.206043862
873 723.838311893
874 724.523752424
875 724.121613328
876 725.652411406
877 724.655928836
878 725.393562277
879 725.955316361
880 726.259529206
881 725.689404935
882 725.432371295
883 725.752342094
884 726.711837863
885 727.033995746
886 726.312014563
887 727.23424997
888 727.075095042
889 726.63764597
890 726.368464568
891 726.264276313
892 725.63082262
893 725.452369427
894 726.670383586
895 725.520397643
896 725.069176131
897 724.483465929
898 724.256790315
899 724.280133449
900 724.466145425
901 724.241709877
902 724.206306099
903 723.685615048
904 723.611254326
905 724.448432131
906 724.005487962
907 724.25338077
908 723.958707567
909 725.003860646
910 724.887452162
911 724.797609328
912 724.496850522
913 724.553281203
914 724.384540258
915 724.864201222
916 724.549737622
917 723.61059981
918 724.966148612
919 723.733407733
920 723.695696815
921 724.044803892
922 723.811853794
923 723.20280487
924 724.360272171
925 723.356344504
926 723.560860061
927 723.180838601
928 723.719265678
929 724.473230986
930 723.782647347
931 724.411696206
932 723.870797749
933 723.301408015
934 723.728431762
935 723.043056853
936 724.024752234
937 723.991859436
938 724.47559287
939 724.300592713
940 723.581147817
941 723.986486792
942 725.085736857
943 725.633323695
944 724.377456432
945 724.766353447
946 725.083370992
947 724.799316659
948 723.915208536
949 724.44646404
950 724.078750081
951 723.439811616
952 723.288459915
953 723.340124292
954 723.560205636
955 722.795469301
956 723.213526986
957 722.311889218
958 723.420055121
959 723.691899753
960 723.25314927
961 724.047556168
962 723.292383532
963 724.167759255
964 724.460109687
965 724.643326026
966 725.07075331
967 725.601600822
968 724.154517919
969 725.487105646
970 725.680320765
971 725.231398676
972 725.638852446
973 725.468552933
974 725.822402146
975 725.933182569
976 725.561457595
977 725.544743528
978 725.920930514
979 726.168423147
980 725.837548484
981 724.631642562
982 725.179595259
983 724.640963048
984 723.911802206
985 724.092381878
986 724.827948496
987 723.39964557
988 724.047556168
989 723.596855248
990 723.299184571
991 724.283543246
992 723.089065411
993 723.725943802
994 723.610861616
995 723.152728952
996 723.879967672
997 724.022786445
998 723.660215477
999 724.209715201


==> data/results/old_sawtooth_combined_1000/p2_hashing_external.txt <==
op perf
0 631.360961689
1 646.820384609
2 676.935667927
3 684.529463004
4 692.990487839
5 690.159345715
6 697.402715372
7 693.854186543
8 695.605235681
9 693.850094381
10 695.557215232
11 694.187498655
12 694.398874518
13 692.863008685
14 692.059961459
15 692.546434373
16 689.534741605
17 685.477423887
18 686.750218987
19 684.468904321
20 681.038508812
21 680.044964573
22 678.311005596
23 676.282730816
24 674.54183011
25 672.071352471
26 672.254897545
27 667.821329746
28 666.318515242
29 666.740119203
30 664.198835892
31 662.761565065
32 661.755886525
33 661.609762714
34 657.748149878
35 657.087643007
36 657.119595109
37 654.043410823
38 653.247333322
39 651.490308512
40 648.992018047
41 649.28024039
42 648.539553779
43 646.718003142
44 645.541743473
45 643.533462051
46 642.071682809
47 641.813199306
48 637.87938275
49 637.229022341
50 634.184879796
51 630.43593384
52 630.359732116
53 626.342918363
54 625.1251227
55 624.922568188
56 620.211386647
57 618.017082919
58 615.788477889
59 613.325257884
60 609.451371875
61 609.257082576
62 605.04028812
63 601.942951459
64 596.152817217
65 595.023992855
66 593.522708624
67 588.860091995
68 586.708299488
69 583.60371207
70 581.571088124
71 577.709595208
72 575.873160481
73 576.946570853
74 572.923738694
75 571.413633044
76 565.695170066
77 565.255816412
78 563.236378762
79 560.493032091
80 560.203533148
81 558.364750657
82 556.693529913
83 556.869070476
84 555.471694759
85 575.177578888
86 575.565903591
87 587.846019026
88 599.068747632
89 604.048483952
90 609.874167712
91 614.707585907
92 620.743445803
93 623.108670464
94 624.410030086
95 628.189632861
96 629.8316948
97 631.266503674
98 631.995698637
99 633.269309806
100 635.148481836
101 637.454364244
102 636.619398207
103 638.874558578
104 639.670748672
105 637.406825065
106 638.664730874
107 638.192536625
108 638.143360182
109 636.854549904
110 636.246451335
111 635.163005058
112 635.30181601
113 634.146674004
114 632.592793851
115 631.114911825
116 629.363950631
117 627.249768506
118 632.013173683
119 626.504295548
120 625.409741101
121 625.278542051
122 620.896167379
123 624.26921485
124 620.735643122
125 620.243026724
126 616.65768145
127 617.438786733
128 614.679247307
129 615.437732395
130 614.603596046
131 610.923744193
132 611.816688707
133 609.168472851
134 607.354270657
135 608.928938145
136 604.475323731
137 604.570340172
138 603.676723267
139 600.898794372
140 601.686255816
141 600.656697968
142 597.894633627
143 597.100480069
144 599.178496323
145 597.347656934
146 592.84694589
147 593.136344845
148 592.56011152
149 590.824582852
150 588.887053524
151 585.8240252
152 586.723273728
153 584.452596584
154 583.98713126
155 584.830719286
156 582.513724387
157 578.102851435
158 579.650331734
159 577.701168184
160 576.020358864
161 574.802663061
162 574.189520725
163 572.215531274
164 571.365802814
165 571.174888182
166 566.788677376
167 568.710217832
168 565.367268938
169 566.186813905
170 567.783724366
171 571.357967908
172 575.704327469
173 580.491115801
174 592.613224312
175 590.70408974
176 595.800204359
177 601.476896445
178 603.386597788
179 609.121070274
180 610.883438247
181 613.352907469
182 615.532248427
183 619.399179699
184 619.05743553
185 623.521960677
186 622.733444865
187 624.819583345
188 627.594219543
189 627.248981622
190 628.287909165
191 629.906181773
192 630.464154015
193 630.791553512
194 632.79764903
195 630.875720164
196 630.707309866
197 631.522243319
198 632.373374741
199 633.086693309
200 631.095395433
201 629.948541079
202 628.955441809
203 629.543632804
204 628.537882607
205 625.729855214
206 624.387612337
207 624.319881529
208 623.595157035
209 622.835549149
210 621.994890001
211 621.562275024
212 618.862336085
213 620.007198284
214 620.54429802
215 618.120320829
216 614.135180979
217 613.670115493
218 613.33268729
219 613.058670788
220 611.344848625
221 611.828012087
222 608.970840801
223 608.240780628
224 606.769791238
225 606.63102305
226 605.887377351
227 602.877504184
228 604.163350062
229 601.311882133
230 601.559844677
231 598.81664848
232 598.249999103
233 599.115765042
234 596.05829629
235 595.798873195
236 594.082022231
237 593.592994653
238 592.502356678
239 589.758866767
240 589.859141637
241 589.782519171
242 588.017208912
243 586.262177032
244 586.817697894
245 583.619209476
246 584.444569451
247 584.671463604
248 580.479911767
249 580.98705343
250 577.568203946
251 581.219631274
252 577.728118836
253 576.516161838
254 573.715730167
255 572.846694338
256 574.059733211
257 578.275017189
258 579.810393304
259 582.619612171
260 587.039201744
261 587.791166028
262 595.24518149
263 595.490913032
264 596.840861635
265 600.00546005
266 602.917851086
267 606.71309842
268 607.559067652
269 609.30265007
270 612.457164363
271 611.677286404
272 615.521639971
273 614.641655464
274 619.536078993
275 619.38440932
276 617.947194867
277 622.529046038
278 622.081078937
279 623.829247954
280 623.56006341
281 625.026075307
282 624.611862285
283 625.561930553
284 626.700218107
285 625.133329218
286 626.28113635
287 625.659288475
288 626.836926023
289 627.282425914
290 625.690508134
291 625.111250268
292 625.988572892
293 623.771073521
294 623.823702431
295 621.958525629
296 620.608227093
297 620.320361349
298 621.982606878
299 619.74293373
300 618.052032874
301 619.882290552
302 614.742257014
303 617.273567466
304 616.029171445
305 616.048336385
306 612.296380839
307 612.060093284
308 615.146317165
309 613.515563816
310 610.478714515
311 608.14747333
312 608.684867866
313 607.106392815
314 603.971596424
315 605.417487575
316 604.423260081
317 604.56019757
318 602.141939307
319 602.690107294
320 600.154269655
321 598.988547938
322 597.717555742
323 596.002610491
324 596.41165943
325 595.419999592
326 596.41139265
327 596.272699356
328 591.988413603
329 590.725811513
330 590.22051819
331 589.41638053
332 588.210381678
333 587.827272834
334 586.805645716
335 584.830975807
336 583.630364712
337 583.01754431
338 586.199028346
339 579.894534581
340 580.563236327
341 581.198180733
342 583.213397928
343 580.734257165
344 583.327961855
345 583.869581052
346 586.348803072
347 589.963627267
348 590.295947825
349 594.348253307
350 596.025167759
351 599.049906848
352 603.142038291
353 602.501737841
354 602.056474402
355 604.211079328
356 607.263355543
357 608.001605124
358 609.013491019
359 609.561799737
360 612.468886581
361 612.067117444
362 613.060925842
363 615.154831395
364 615.679004669
365 616.765791209
366 618.097110782
367 618.053751826
368 620.360190432
369 620.11119834
370 621.800544728
371 620.637018733
372 622.380168478
373 622.638158348
374 622.109136606
375 622.706397203
376 622.788516901
377 621.735983234
378 623.018800215
379 622.838458593
380 622.220908645
381 621.690373016
382 620.315262826
383 620.830540889
384 619.384888867
385 617.955691341
386 619.331471933
387 622.981830891
388 616.808398957
389 615.41406058
390 616.436255637
391 614.550906171
392 614.823801489
393 613.984164734
394 612.999387614
395 611.344101141
396 612.441316639
397 611.174656298
398 610.298854194
399 610.297178108
400 608.920131904
401 606.157131992
402 606.952274129
403 605.277505361
404 605.439113637
405 603.769848368
406 603.673443454
407 602.307590958
408 605.891690801
409 601.155902569
410 598.933658514
411 599.611601585
412 597.55218722
413 597.108858617
414 596.215729334
415 595.182828261
416 596.904720725
417 595.34263457
418 592.1226665
419 591.672476151
420 590.675391533
421 588.476396359
422 590.219211842
423 588.829405669
424 588.078847848
425 586.727146501
426 583.467932092
427 585.292563609
428 585.344809799
429 585.535459003
430 584.936253647
431 587.193974685
432 590.334628232
433 592.354159074
434 591.034188668
435 595.790797594
436 593.963460259
437 596.247279249
438 596.434158739
439 600.657870533
440 602.769848006
441 599.296904871
442 601.86179929
443 602.895768666
444 603.859082237
445 609.841066271
446 608.826245404
447 607.946160288
448 609.612708474
449 612.256924434
450 614.005276147
451 612.098962324
452 612.874751843
453 614.518522433
454 613.565252818
455 615.620066382
456 616.054503574
457 620.226485004
458 618.748991633
459 619.447044401
460 620.393385242
461 620.238891211
462 620.023824415
463 621.920521667
464 620.334791585
465 621.250365761
466 620.077168604
467 621.610378034
468 621.227016542
469 618.932239763
470 619.5097881
471 620.771286597
472 618.307688764
473 617.831608759
474 618.110482613
475 616.108400576
476 616.951006532
477 616.28657449
478 615.461406031
479 613.557723664
480 614.668762687
481 613.143998554
482 612.138492049
483 611.06009608
484 612.16256834
485 609.902343961
486 609.822099648
487 609.607970258
488 608.334949223
489 607.439032483
490 610.18210885
491 606.603332224
492 603.341546823
493 604.558461483
494 607.901719313
495 604.029419857
496 601.179484089
497 604.89389405
498 601.998575069
499 599.540512151
500 598.552311452
501 599.137481681
502 598.156243196
503 595.677141202
504 595.364432988
505 595.110660083
506 594.561957964
507 592.406708532
508 591.896872624
509 592.045016735
510 590.603527409
511 591.616556744
512 587.019903937
513 586.851102231
514 586.002881669
515 588.188844499
516 589.101272989
517 590.139448476
518 589.386591485
519 592.814788358
520 593.187449755
521 596.021526509
522 594.539511312
523 595.290005944
524 595.508644031
525 596.749505444
526 600.447964204
527 600.510253562
528 604.450021503
529 600.9663238
530 604.008441622
531 604.718131808
532 606.84380235
533 609.476723094
534 606.278774559
535 608.226907563
536 607.933039823
537 611.778136212
538 611.087728518
539 609.351658975
540 614.00565315
541 614.176671605
542 613.732635969
543 613.774919837
544 617.304432169
545 615.248219587
546 617.581304579
547 617.415341938
548 617.277187241
549 617.986146914
550 617.522192204
551 619.5097881
552 620.385976237
553 617.719786244
554 619.087903982
555 617.613630486
556 619.074777269
557 619.111955098
558 617.440692892
559 617.7680596
560 616.182524355
561 617.46356772
562 616.246222411
563 615.051825036
564 617.17318327
565 618.649657925
566 613.865157459
567 613.13225048
568 613.541536609
569 612.623755742
570 611.260861532
571 610.613749251
572 609.72049955
573 609.291234355
574 611.691036692
575 607.86458236
576 608.385468166
577 607.803344012
578 607.7869974
579 606.630839049
580 606.331158373
581 608.813364915
582 604.349199011
583 603.684285193
584 601.427427857
585 601.976831718
586 603.118211622
587 600.094484877
588 601.114526443
589 598.998055952
590 600.625942326
591 598.440911814
592 598.419156115
593 598.524547212
594 595.155287174
595 594.514238765
596 592.238302479
597 595.119248507
598 591.352504489
599 591.207240752
600 590.210241741
601 589.868275041
602 595.903964713
603 591.885661895
604 591.501950626
605 594.548701862
606 591.864642924
607 594.717717236
608 593.271734918
609 595.374623853
610 595.765418558
611 597.012875926
612 599.459287722
613 601.076859247
614 600.713617742
615 602.226431116
616 600.314234486
617 601.948930051
618 603.335176522
619 606.220152182
620 608.560406238
621 604.949789924
622 609.527338977
623 607.57171055
624 607.806022355
625 608.170404482
626 608.058723879
627 609.581957837
628 610.565003116
629 609.320284943
630 612.327405953
631 614.253727023
632 613.519421954
633 614.710325443
634 614.638727649
635 616.311832833
636 614.877577874
637 615.199582279
638 615.839294273
639 617.19927621
640 615.94986784
641 621.243804646
642 617.776837384
643 615.574591174
644 616.569757315
645 620.50040255
646 616.540961671
647 616.48755905
648 618.37794518
649 615.419457594
650 620.122638554
651 614.680097427
652 614.137255378
653 616.130512462
654 614.749626309
655 613.04034909
656 611.841581978
657 610.352680089
658 610.547668891
659 610.234517702
660 609.263392942
661 609.408010394
662 609.671617149
663 608.952855327
664 608.003730711
665 610.885304146
666 606.190294045
667 606.302024503
668 605.220907901
669 606.371968879
670 606.312225634
671 606.59643291
672 602.964293058
673 601.37109603
674 602.488488328
675 601.167918975
676 603.521973179
677 600.756833459
678 600.717045902
679 601.736581688
680 598.652552834
681 597.049589894
682 599.253450052
683 594.731069301
684 595.374623853
685 596.545702112
686 593.835512314
687 594.072493181
688 594.475538818
689 598.886849014
690 593.754327912
691 592.883588641
692 595.273085248
693 597.503005067
694 594.926821026
695 597.210846185
696 597.41171375
697 596.802481505
698 598.924062867
699 597.837085209
700 599.339737378
701 599.218798452
702 600.789046294
703 606.132148022
704 601.483679793
705 603.766020743
706 605.202319135
707 607.583338789
708 604.510768679
709 604.112982418
710 607.916316672
711 605.891874354
712 607.768989438
713 608.076286819
714 611.327283231
715 607.683212311
716 609.679887575
717 610.138364128
718 611.760265223
719 611.586007646
720 612.204729833
721 611.920392828
722 612.508276518
723 612.993845082
724 612.003063075
725 614.959158256
726 614.762475759
727 616.619752181
728 615.538215844
729 615.602254459
730 615.934597601
731 617.127478326
732 617.55470261
733 614.942708094
734 615.348925147
735 617.517997562
736 616.571277952
737 615.88186893
738 615.981359172
739 614.911322869
740 613.251255785
741 612.223376433
742 611.833346386
743 615.67644602
744 611.44904711
745 612.760304407
746 614.569223848
747 608.624482802
748 612.445723912
749 608.819202766
750 609.626273185
751 608.579387051
752 607.208690492
753 606.148405739
754 605.229332742
755 607.227126172
756 606.145833838
757 607.269809065
758 603.862637554
759 604.472948702
760 603.325075321
761 602.019232708
762 603.667066143
763 601.716214988
764 602.37017605
765 598.926663526
766 599.839812778
767 601.162226933
768 598.348886166
769 597.134797956
770 602.242389312
771 598.173596558
772 596.451679138
773 595.262986443
774 594.595631119
775 596.187381694
776 595.399083353
777 598.008333246
778 596.335370067
779 594.762727588
780 597.992062253
781 596.456481864
782 596.918794719
783 603.8506955
784 599.507085274
785 598.42873559
786 599.939676066
787 599.362458153
788 602.080398505
789 601.706711
790 600.737345017
791 602.141848663
792 606.805597842
793 604.657617159
794 603.203068615
795 604.311307949
796 605.206714405
797 604.369013819
798 605.388074945
799 608.189823342
800 606.053535436
801 607.78976795
802 610.960042755
803 606.325643861
804 611.262636327
805 610.213292429
806 614.709191839
807 610.285911321
808 611.369142854
809 610.562486797
810 615.637500327
811 615.369657168
812 613.042697964
813 616.43293071
814 613.660324283
815 614.783451751
816 616.888780042
817 613.913583989
818 613.099640187
819 619.490407191
820 615.220114991
821 615.585011982
822 613.305885851
823 613.633870749
824 613.261033946
825 612.548703365
826 612.576564413
827 614.645055542
828 612.253738153
829 612.39752867
830 612.700891219
831 613.492039634
832 611.397083605
833 611.086048096
834 609.948101041
835 609.93973033
836 612.580973633
837 609.709718727
838 609.567930631
839 612.492144788
840 607.007261476
841 606.518527549
842 606.071533714
843 605.832317428
844 608.120753322
845 605.90453974
846 603.631720062
847 607.684320149
848 603.915516447
849 601.337464722
850 604.86937997
851 600.929848802
852 602.485402908
853 600.490690968
854 598.931147474
855 599.088038234
856 600.659764686
857 599.062287801
858 601.30211974
859 600.866660027
860 599.596681292
861 597.134887098
862 597.922160699
863 596.423220128
864 599.86005265
865 601.926193917
866 602.277935608
867 597.960327425
868 599.113701146
869 599.02954219
870 598.779358339
871 599.653400335
872 598.753634435
873 599.84116206
874 602.509542621
875 601.447684577
876 600.679699114
877 602.556557088
878 602.508272062
879 605.75552555
880 605.079185957
881 602.254267837
882 602.682025415
883 604.359151909
884 604.722154359
885 605.113145569
886 603.973967514
887 606.354596168
888 604.348285917
889 606.840119778
890 608.468852023
891 608.268343662
892 609.33541462
893 607.930822336
894 611.658673052
895 612.527504399
896 610.120309624
897 609.43865063
898 612.443754697
899 610.107560438
900 611.972913467
901 610.391984577
902 612.195828589
903 612.995817836
904 613.048147422
905 613.120972753
906 613.092874221
907 617.113006505
908 614.971070992
909 614.38279335
910 613.278240505
911 613.148603922
912 614.58725933
913 614.92238296
914 612.930347974
915 612.349341013
916 613.229256064
917 613.072859111
918 610.892581259
919 611.312895309
920 610.128406099
921 610.864313444
922 610.285352648
923 610.55400602
924 609.00394056
925 609.48740281
926 609.683883479
927 608.173640873
928 608.342905862
929 606.811673418
930 605.939326386
931 606.603792184
932 606.711441971
933 604.731205294
934 605.213215859
935 604.270683052
936 604.988310113
937 603.308240738
938 602.758221622
939 602.879412361
940 604.945215405
941 601.328786285
942 604.892887836
943 600.292072108
944 604.049761015
945 599.555070182
946 599.085346447
947 599.539883117
948 601.445242846
949 599.33075731
950 605.464590387
951 601.321192859
952 598.743237944
953 600.953051444
954 598.312817685
955 598.204727791
956 600.51728559
957 598.602472737
958 600.474104329
959 599.0719776
960 600.575892223
961 599.041025175
962 604.024220767
963 600.355680723
964 603.605850812
965 601.686889363
966 604.448560068
967 605.414372083
968 605.079735138
969 606.121126337
970 603.796369674
971 604.572807343
972 604.279994344
973 605.31890697
974 606.441469681
975 605.723236573
976 605.002584874
977 608.061589342
978 608.072311959
979 606.540140372
980 608.249937198
981 608.735444945
982 609.628410147
983 608.253174435
984 610.017493777
985 609.154650203
986 610.46893171
987 610.88446449
988 609.802297522
989 610.754625512
990 611.279824343
991 611.426522276
992 612.055223295
993 611.958869632
994 613.975871362
995 614.584048748
996 614.197041781
997 612.575907726
998 612.932789928
999 613.306544103


==> data/results/old_sawtooth_combined_1000/p2_hashing_internal.txt <==
op perf
0 478.641691462
1 484.029096925
2 500.650971426
3 508.374193909
4 514.700886727
5 517.969461298
6 521.5994325
7 524.350372492
8 528.552819737
9 530.455154393
10 531.602930355
11 531.623278454
12 532.46172898
13 531.678183702
14 531.621300098
15 529.070996302
16 524.935209872
17 526.780187797
18 527.133887395
19 525.280296132
20 523.86225304
21 519.578362159
22 514.999024721
23 516.229946886
24 511.055993722
25 508.447085658
26 505.450589614
27 502.729443833
28 499.125469786
29 497.418027374
30 493.634155633
31 491.472702869
32 490.291132423
33 487.696216953
34 484.139645724
35 482.737138887
36 480.008140938
37 477.455733885
38 476.427555617
39 476.098770499
40 472.462633521
41 472.2293155
42 470.275032123
43 468.782430222
44 467.808954776
45 467.777662003
46 462.436139014
47 462.514527292
48 460.522248348
49 461.36873108
50 457.901193851
51 456.424835673
52 454.332537797
53 453.879232041
54 452.256880551
55 449.850244853
56 450.035991628
57 446.780910035
58 447.625419887
59 442.722744881
60 442.746756603
61 440.358116835
62 439.794062033
63 437.56854101
64 436.566790735
65 433.080133034
66 433.097904921
67 429.823889332
68 429.054636032
69 426.782523896
70 425.819025637
71 422.683567246
72 422.045504735
73 420.062389766
74 418.271478476
75 418.901330724
76 417.049613786
77 416.501367686
78 415.714852868
79 412.504368679
80 413.240856917
81 411.481570255
82 409.635654687
83 410.472592488
84 408.664421328
85 419.765586106
86 428.676393048
87 437.39074116
88 446.397283762
89 452.642145759
90 457.574179638
91 461.289241155
92 465.758592664
93 469.350860772
94 471.074883359
95 474.685046472
96 475.279975552
97 480.650801185
98 480.364039083
99 482.010639903
100 484.515666632
101 482.288730106
102 483.796681542
103 486.176956014
104 485.872055312
105 487.468881205
106 485.511487566
107 484.778852977
108 483.311554106
109 482.486697842
110 483.129364168
111 479.37202265
112 477.961836898
113 477.415444652
114 476.102340579
115 474.107226461
116 470.496903542
117 468.933012099
118 467.247470848
119 466.424491297
120 465.010462154
121 462.55683378
122 461.314085464
123 458.539069306
124 457.635429769
125 456.878076717
126 454.438867975
127 453.887420941
128 451.365023747
129 450.913703346
130 448.502595597
131 447.944282898
132 444.802461003
133 445.234488309
134 446.86356518
135 441.004754362
136 442.578778193
137 438.302655435
138 439.599810313
139 437.240088095
140 437.667312007
141 436.795953173
142 434.928829877
143 434.24084604
144 431.041496473
145 435.430595683
146 431.653868849
147 429.605119862
148 430.834757422
149 426.540865547
150 428.260893539
151 425.520733657
152 425.384433206
153 426.130219855
154 424.769814583
155 423.536741442
156 423.242085161
157 421.36790348
158 422.395181316
159 421.143376894
160 420.237680128
161 420.15072277
162 418.168326551
163 415.341683432
164 416.370089722
165 415.268897512
166 414.839170483
167 415.845544984
168 413.466479187
169 411.878620606
170 416.770859382
171 416.295903128
172 425.743654424
173 429.979087967
174 437.22856987
175 440.74575504
176 444.696686287
177 448.744111075
178 452.715250256
179 455.208403511
180 459.634654798
181 459.80092689
182 463.57575216
183 465.349332509
184 466.642144622
185 469.089576877
186 471.15539553
187 472.550933902
188 474.595890498
189 473.792409751
190 474.288354039
191 477.823323632
192 476.707533612
193 475.402044538
194 478.375856562
195 476.649194296
196 478.031466421
197 474.861147633
198 476.38284412
199 475.862640821
200 477.084726073
201 475.916427648
202 472.928172615
203 472.031596851
204 472.025748061
205 470.287693794
206 469.974779978
207 467.681020031
208 466.293290086
209 463.735210904
210 463.815599904
211 460.911108338
212 459.800504056
213 457.754783738
214 455.935124079
215 454.51425834
216 453.334536181
217 451.136859246
218 450.331122845
219 449.775230451
220 448.642995141
221 448.374295688
222 447.081829834
223 444.521791236
224 440.874584958
225 442.958221177
226 439.93593213
227 441.324087005
228 441.875283353
229 439.183176386
230 437.221831273
231 436.862501569
232 436.135814873
233 434.241836009
234 434.076008445
235 435.124654511
236 432.486060704
237 432.126393513
238 430.999789133
239 430.530789571
240 430.601839273
241 428.442406201
242 427.253336768
243 424.437633399
244 425.021166054
245 425.37882377
246 424.559492991
247 424.264987426
248 421.305769825
249 421.919031206
250 420.736149419
251 420.439188674
252 418.545762747
253 417.886721775
254 418.720490673
255 418.396080717
256 417.717138245
257 422.252361657
258 423.720419945
259 428.60198177
260 432.028614119
261 435.860510689
262 439.576331936
263 441.693967035
264 445.840370645
265 448.776634893
266 451.936803417
267 453.850804944
268 454.154675091
269 457.345134362
270 458.669256008
271 460.344222392
272 462.146397349
273 463.377804087
274 463.710696461
275 466.601101435
276 466.293072657
277 470.320871712
278 468.022371469
279 468.998220972
280 471.166661661
281 472.377490079
282 473.070519795
283 472.981689578
284 473.572690389
285 473.250296048
286 472.116615637
287 471.42270895
288 471.725982868
289 471.149734919
290 472.245037561
291 470.539299207
292 468.031242958
293 468.24848027
294 464.662476728
295 464.847370271
296 465.671240063
297 463.197456675
298 461.019477727
299 461.27461246
300 460.658974967
301 458.201275907
302 456.518756872
303 455.454396604
304 452.500614552
305 451.440773228
306 452.886397863
307 451.785558178
308 448.530457236
309 447.496670065
310 447.206041128
311 446.209450716
312 444.880823101
313 444.015821172
314 444.082813007
315 442.611100089
316 443.165861693
317 440.132176094
318 438.772529461
319 438.120131664
320 438.646752835
321 437.778488681
322 435.862505429
323 435.116040009
324 435.619993433
325 431.935636407
326 433.58299765
327 430.453972902
328 430.287275921
329 429.922983597
330 430.588535946
331 426.720148925
332 426.427912521
333 428.035970859
334 426.312474894
335 426.877396116
336 424.820250587
337 423.095559623
338 423.729980612
339 423.183785121
340 422.706035111
341 420.839066827
342 424.278667926
343 423.250235909
344 427.83420911
345 428.686684048
346 431.409455676
347 433.482866861
348 435.557048064
349 437.355351551
350 440.026045142
351 441.738745546
352 444.59906612
353 448.421846574
354 449.272375309
355 451.676283608
356 452.335640735
357 453.293334729
358 455.084678175
359 456.503543495
360 458.214240588
361 458.956179897
362 461.706202954
363 461.691494512
364 463.505006318
365 464.774129649
366 466.216169752
367 465.318692701
368 467.226895075
369 467.142427872
370 468.50015765
371 469.499934446
372 468.424445011
373 470.377395544
374 469.981516802
375 470.803364737
376 469.752021431
377 468.386981793
378 469.662558019
379 469.427258843
380 467.484195236
381 465.50822617
382 464.602245307
383 465.066798126
384 464.899019865
385 464.841752179
386 462.024689213
387 462.731115394
388 460.154476158
389 460.700730418
390 457.086282921
391 457.326519473
392 454.397465553
393 454.442740158
394 450.762837218
395 451.242004133
396 450.242061388
397 449.888849336
398 449.476180459
399 447.850396471
400 445.957230472
401 446.544443731
402 445.515612482
403 443.072985862
404 442.921189261
405 441.191685213
406 440.933827297
407 440.596761878
408 440.455774827
409 437.918246137
410 438.625492453
411 437.245106599
412 435.769484479
413 436.300269699
414 434.369957236
415 434.257581839
416 432.932481149
417 432.114956406
418 431.55877086
419 429.725256232
420 429.87350005
421 428.829016973
422 428.191485091
423 428.0066585
424 425.776373946
425 425.895330473
426 426.33560286
427 426.228253968
428 425.835889236
429 424.713573166
430 427.187858638
431 429.381410597
432 431.350837694
433 435.727426787
434 432.934870902
435 435.226066211
436 436.780404284
437 438.301694891
438 440.306589882
439 445.639649986
440 446.059526867
441 445.985820996
442 448.917256469
443 448.559328363
444 450.000196875
445 452.72334597
446 454.503671197
447 456.289101124
448 457.201901503
449 457.223694292
450 459.07991204
451 459.072483069
452 458.859252954
453 461.727840988
454 460.608793552
455 464.106738981
456 463.318602891
457 463.359016938
458 464.126340759
459 464.505778045
460 465.336231602
461 464.407895027
462 466.840058845
463 465.006894308
464 467.073916199
465 465.387394284
466 465.57167313
467 467.580154636
468 466.855369607
469 464.251637387
470 468.534785135
471 463.563019538
472 463.203625124
473 463.444698708
474 460.109908754
475 461.034249658
476 458.895944542
477 458.495707678
478 458.547479783
479 456.8510468
480 455.161733188
481 454.298532968
482 453.417269938
483 452.335282672
484 452.848558951
485 449.221263709
486 450.09068202
487 448.275456302
488 447.712897836
489 445.792272614
490 445.041294269
491 443.570069267
492 443.206715823
493 441.354131853
494 441.640517868
495 441.300764896
496 440.383957561
497 439.12247521
498 437.979238251
499 436.299698626
500 436.380282288
501 436.544730992
502 435.337853736
503 434.096311863
504 433.9775332
505 433.994248708
506 434.153887799
507 431.995906407
508 430.8999194
509 429.902514231
510 429.559169198
511 428.050903385
512 428.815363254
513 429.283349011
514 428.453879189
515 428.921167828
516 429.014508627
517 431.331953071
518 432.566364332
519 432.58858522
520 435.11381544
521 434.41043228
522 438.533692434
523 437.870643817
524 440.648648029
525 442.217877432
526 442.706722181
527 444.570257827
528 446.970223514
529 447.40322137
530 446.822882649
531 448.519292048
532 451.788007513
533 453.124445985
534 452.258056638
535 453.897309819
536 452.771721327
537 454.474236367
538 455.096690412
539 456.984818736
540 457.17702786
541 459.0085301
542 460.61537062
543 461.128376526
544 460.924492387
545 462.667423436
546 461.578760915
547 461.570558445
548 463.973662999
549 464.952734649
550 463.579459258
551 463.673069683
552 464.352742775
553 465.550269362
554 465.604785113
555 464.061025881
556 463.960747065
557 462.726565387
558 463.673230927
559 462.224580595
560 461.336963748
561 462.339553727
562 461.155436475
563 459.919826776
564 457.82567143
565 458.648061455
566 456.784111952
567 457.480399252
568 456.463378799
569 453.929966777
570 455.902853485
571 451.441180826
572 452.53685941
573 451.503653906
574 449.209811865
575 447.20994103
576 448.015927862
577 446.532180849
578 447.503729105
579 444.933129331
580 444.900516908
581 444.01626476
582 440.762947439
583 441.736647875
584 443.705329966
585 439.739282977
586 438.389650146
587 438.178492009
588 438.315863341
589 437.611337897
590 436.341438485
591 436.390041928
592 435.758470845
593 434.441005844
594 432.48124437
595 433.86630193
596 432.122192056
597 433.380340654
598 430.878196551
599 431.184235646
600 431.211660567
601 430.915052423
602 432.468526022
603 432.851198419
604 433.277018153
605 433.656985997
606 438.384365109
607 434.283371637
608 436.126114152
609 436.849476523
610 437.068142529
611 440.476048895
612 443.299107318
613 442.464024633
614 443.264769139
615 444.558844254
616 446.980862179
617 446.874997556
618 447.475694519
619 450.196049124
620 448.789776659
621 449.891480551
622 450.948982676
623 453.442250162
624 453.732345558
625 453.560558102
626 453.725500383
627 457.267808838
628 455.293014633
629 457.226673324
630 456.916748626
631 458.057191647
632 458.801148012
633 461.000881318
634 460.935062086
635 461.373360856
636 462.184951628
637 461.015014452
638 462.564857375
639 463.510269881
640 462.979949612
641 463.860726745
642 462.284464202
643 462.154032935
644 463.615512529
645 463.286083558
646 461.963645771
647 460.8146281
648 459.310382206
649 460.398002563
650 458.49329018
651 458.778467921
652 458.485039347
653 458.51846494
654 457.82766268
655 454.748489411
656 456.103930578
657 453.172907103
658 454.346884305
659 452.149626711
660 451.722394906
661 452.473537085
662 450.59562546
663 449.564737041
664 449.637558405
665 447.88941073
666 446.799824184
667 446.316942381
668 445.079622519
669 442.834544061
670 442.87219893
671 444.002168951
672 444.423309647
673 442.165230072
674 439.59464099
675 439.246161345
676 438.84184809
677 440.635638941
678 437.784669481
679 436.397945177
680 436.908166928
681 435.185581083
682 434.224630046
683 433.860937157
684 433.546388867
685 433.621680911
686 433.899293493
687 432.772521455
688 433.844043695
689 432.557476615
690 433.757620579
691 434.259467643
692 435.347045604
693 435.076048574
694 438.796114592
695 437.156797761
696 438.58629602
697 438.000052341
698 439.895436855
699 441.408047531
700 445.090419006
701 443.79280867
702 443.966785513
703 445.086952187
704 444.80023521
705 447.910174302
706 450.234662306
707 447.829387751
708 450.251183879
709 447.370996379
710 451.333753299
711 450.858660319
712 451.046207316
713 452.881629196
714 454.843894164
715 453.308129401
716 456.111315791
717 455.91220681
718 456.376874197
719 457.18084234
720 457.746559462
721 459.92733608
722 458.01874602
723 459.014429463
724 460.153629191
725 460.464039543
726 459.990804784
727 461.090157765
728 461.107485654
729 459.391460211
730 461.952441996
731 461.972662537
732 459.172451857
733 461.613864388
734 460.023974149
735 459.401643142
736 460.000802701
737 459.817576573
738 458.842356793
739 457.882848155
740 457.366627032
741 457.898468112
742 458.151785916
743 453.924042847
744 454.472583998
745 454.006631221
746 452.259181596
747 452.224770634
748 451.214415398
749 452.662993759
750 450.819838417
751 449.007004173
752 449.42466901
753 447.845231853
754 446.67883122
755 445.172400246
756 444.724868181
757 446.672646124
758 442.6152631
759 443.513263708
760 442.172219668
761 440.634134208
762 440.960610642
763 440.60782731
764 438.546096896
765 438.584276271
766 438.323644372
767 437.164824363
768 437.520153272
769 438.822494436
770 436.215529295
771 435.73559085
772 435.185581083
773 434.386372778
774 434.371325151
775 437.11260895
776 436.413514461
777 436.976277104
778 436.272621962
779 437.39227165
780 437.880853714
781 437.75645004
782 437.007499376
783 438.429964759
784 440.56395711
785 439.195472949
786 441.21197842
787 441.268390688
788 442.386707253
789 443.602782099
790 444.493437499
791 445.199601903
792 445.927947631
793 447.176344103
794 448.915392355
795 446.428471779
796 447.582244636
797 447.818157168
798 449.97341782
799 453.433357709
800 452.138025079
801 452.700289321
802 453.341061287
803 453.559838093
804 454.980270918
805 455.316336147
806 453.081024593
807 455.187734784
808 457.106549823
809 456.938096654
810 457.041054513
811 455.801654264
812 461.404175177
813 458.861990144
814 460.007256614
815 459.572973984
816 461.934570433
817 458.672622072
818 460.490597473
819 458.45792405
820 459.680767796
821 460.305656765
822 459.32457011
823 457.698267452
824 459.700948444
825 459.042400828
826 458.525245254
827 455.554144603
828 457.745826102
829 456.009348192
830 455.869340553
831 456.849637992
832 454.945858599
833 458.548531114
834 452.058567352
835 452.802525008
836 452.113443853
837 451.206475354
838 449.291551466
839 449.664853543
840 448.429990549
841 447.385757251
842 446.73206005
843 447.856864946
844 446.684667314
845 445.262193199
846 445.901899576
847 443.90253809
848 443.617836542
849 442.874650641
850 440.820945255
851 439.824382522
852 439.478194355
853 439.727100964
854 437.383327997
855 438.319225481
856 438.223856797
857 437.76363631
858 438.269855241
859 436.784792202
860 437.500054688
861 436.849667361
862 434.884050127
863 436.42703731
864 438.442699759
865 437.693699979
866 438.246758782
867 437.389258507
868 439.590051506
869 440.078813715
870 440.297332789
871 439.867815323
872 440.641560893
873 440.493559819
874 443.381462022
875 443.911898137
876 443.706215903
877 444.783962869
878 445.469271251
879 447.245443268
880 445.552136562
881 447.849744619
882 448.429487826
883 448.314444165
884 449.150039694
885 449.418609616
886 450.717632615
887 450.383704397
888 452.202582687
889 451.935067325
890 452.914858121
891 451.824750734
892 453.13235101
893 454.897431433
894 452.705720231
895 453.784643338
896 456.056036517
897 454.985446153
898 456.470775657
899 457.339800728
900 457.312559301
901 457.750854907
902 457.63275955
903 459.233339789
904 456.942481337
905 457.507399038
906 458.705812009
907 459.245782947
908 460.647197797
909 458.297609989
910 458.474213863
911 459.108523729
912 458.092495975
913 459.071271274
914 457.550783275
915 457.323695999
916 457.64040379
917 457.8755627
918 456.126346998
919 455.604891237
920 454.293218561
921 455.309183962
922 451.896519312
923 452.620582649
924 451.153905064
925 450.107446274
926 450.536245134
927 448.680939731
928 449.695943709
929 449.365849296
930 447.262196281
931 447.474893582
932 445.162788798
933 445.10587177
934 444.971042953
935 443.613162668
936 445.447245182
937 440.38468483
938 441.39095089
939 439.904822193
940 441.363579538
941 439.985436482
942 439.084876863
943 438.738937061
944 437.420204986
945 438.734269183
946 439.417942599
947 436.433513337
948 436.123070878
949 437.934499451
950 437.959145419
951 439.386519753
952 436.743110541
953 438.843533191
954 440.448742392
955 439.169964376
956 439.460088125
957 441.540725454
958 440.749397385
959 440.490212748
960 442.517428549
961 442.804052233
962 443.59402541
963 443.263639361
964 447.612646758
965 444.156285716
966 444.242856908
967 446.032816865
968 446.87105357
969 446.205369145
970 448.677014131
971 447.80767914
972 448.707665834
973 449.78762153
974 448.555555792
975 451.462886478
976 451.544887456
977 450.703920651
978 451.455243404
979 451.004352869
980 452.483006152
981 452.87034888
982 454.987619787
983 454.39700098
984 454.927800683
985 454.217127824
986 452.794426463
987 455.974832013
988 456.731172713
989 456.220041313
990 456.688308745
991 457.473178919
992 456.227066036
993 458.342247135
994 457.697062901
995 458.291519006
996 455.826742079
997 458.516888151
998 458.314886159
999 457.782811354


==> data/results/old_sawtooth_combined_1000/p2_hashing_metadata.txt <==
op perf
0 1190.14642074
1 1198.47242704
2 1240.22201214
3 1258.58393575
4 1233.83483578
5 1227.60126406
6 1236.3250855
7 1248.92748352
8 1259.310238
9 1284.70840492
10 1285.87097828
11 1284.15614568
12 1283.36837998
13 1286.25965981
14 1285.86808472
15 1288.70836948
16 1294.42214083
17 1295.17027766
18 1296.41699512
19 1297.56214025
20 1294.19054044
21 1293.71043267
22 1291.60585356
23 1290.78809713
24 1288.1248734
25 1286.78558067
26 1284.11244716
27 1282.86129383
28 1281.10523511
29 1277.91648496
30 1275.13083639
31 1275.26092636
32 1270.05496163
33 1268.91999364
34 1267.4094531
35 1263.80469668
36 1263.34287473
37 1262.14021116
38 1260.33712758
39 1259.84767812
40 1259.65525755
41 1255.35763099
42 1256.07587452
43 1251.89858244
44 1250.65698575
45 1250.04101697
46 1248.55674644
47 1246.0795223
48 1243.21051657
49 1239.19230685
50 1238.34063593
51 1233.87898547
52 1231.36331621
53 1228.01960042
54 1225.45640592
55 1222.89566407
56 1217.75239441
57 1215.00408545
58 1213.6728745
59 1207.07454319
60 1205.11583724
61 1204.94630458
62 1201.60209607
63 1198.44729169
64 1195.93978443
65 1194.10755685
66 1191.78964198
67 1188.68149369
68 1187.98248795
69 1188.14375114
70 1187.35020835
71 1187.51235755
72 1189.16916615
73 1191.88765505
74 1194.28332401
75 1198.02086952
76 1203.67650953
77 1209.66888338
78 1214.83544902
79 1221.04557522
80 1226.64205205
81 1227.76517272
82 1226.69772665
83 1220.72361444
84 1219.94438274
85 1189.59355454
86 1199.05262852
87 1211.74777349
88 1221.39269302
89 1230.38724285
90 1236.79451308
91 1241.06857245
92 1241.51502078
93 1240.00440202
94 1236.39272531
95 1235.07412915
96 1230.44855695
97 1226.24532877
98 1223.7404422
99 1221.23905693
100 1219.77846384
101 1218.98520701
102 1218.78389743
103 1217.76611158
104 1218.76644383
105 1219.58246984
106 1217.21210956
107 1216.09896127
108 1216.36559084
109 1214.47766682
110 1213.77267858
111 1210.09229071
112 1209.71058884
113 1206.7351509
114 1203.60733153
115 1200.60342328
116 1200.48847876
117 1197.43377967
118 1195.64486358
119 1195.61555819
120 1191.25298669
121 1190.16731372
122 1187.83678885
123 1186.02471498
124 1184.77411245
125 1183.31222107
126 1181.45040168
127 1180.55182534
128 1179.29569513
129 1177.70614053
130 1175.45520237
131 1176.65746913
132 1175.76616598
133 1173.7833149
134 1172.64191239
135 1172.23502726
136 1171.55968569
137 1170.63394511
138 1169.16297577
139 1170.73399168
140 1170.50651328
141 1170.31541756
142 1171.26226055
143 1170.5363134
144 1169.62073878
145 1171.70141884
146 1170.78504943
147 1171.91768802
148 1172.36008688
149 1173.03703982
150 1174.46053358
151 1173.70960898
152 1174.58503379
153 1174.85688775
154 1174.48467283
155 1174.85067648
156 1176.24398829
157 1175.50840004
158 1175.28320653
159 1175.22139702
160 1175.49009121
161 1177.41147853
162 1178.12897803
163 1179.00232234
164 1181.77536932
165 1184.95100376
166 1187.91298537
167 1191.39775082
168 1195.12508478
169 1198.10663209
170 1183.31327124
171 1177.80462518
172 1179.78056671
173 1184.04639567
174 1192.47251723
175 1198.45662756
176 1203.7351903
177 1208.23727847
178 1213.26425411
179 1214.12193791
180 1216.75113454
181 1218.44234331
182 1213.59076021
183 1212.57280363
184 1209.48161013
185 1206.3009926
186 1203.45705072
187 1202.18135807
188 1200.06132313
189 1198.84706877
190 1197.5778987
191 1197.59367503
192 1199.22661875
193 1199.92560461
194 1199.4876988
195 1200.87555837
196 1198.48427693
197 1197.23307464
198 1196.90993761
199 1196.01058709
200 1195.52943722
201 1193.65500744
202 1192.61331094
203 1191.41407447
204 1189.18896421
205 1185.63871395
206 1185.18307819
207 1184.76323395
208 1183.12497024
209 1181.18525444
210 1179.70749742
211 1178.44066374
212 1177.58756468
213 1177.24445334
214 1174.89829787
215 1175.0877864
216 1173.03119178
217 1173.03428779
218 1171.23722473
219 1169.68674912
220 1168.87496369
221 1168.638647
222 1168.176876
223 1167.7833108
224 1167.07460787
225 1165.97407806
226 1165.63328419
227 1165.85955181
228 1164.44054745
229 1164.40461663
230 1164.03459045
231 1164.07117597
232 1164.8400034
233 1164.68161244
234 1165.17015125
235 1164.51580597
236 1165.56501347
237 1165.88096006
238 1161.15326904
239 1166.07366962
240 1167.62309594
241 1167.55493273
242 1166.79579207
243 1168.87598839
244 1168.76737994
245 1167.99302007
246 1168.4822934
247 1169.01365642
248 1170.54933002
249 1170.13465325
250 1169.10761723
251 1169.54310921
252 1171.10657568
253 1172.28587246
254 1173.96210744
255 1168.26626657
256 1164.17450859
257 1161.97056264
258 1161.09832935
259 1164.47749749
260 1168.52257264
261 1172.17525544
262 1178.43615041
263 1181.18699844
264 1185.9107869
265 1190.65018132
266 1194.04981098
267 1197.33664437
268 1196.90062583
269 1196.59771372
270 1196.84046087
271 1194.37033542
272 1192.03719156
273 1188.88640874
274 1187.10283991
275 1186.74535975
276 1185.69600059
277 1184.44749374
278 1184.69165142
279 1183.12881966
280 1184.54570599
281 1184.33001119
282 1184.76147938
283 1185.14339791
284 1184.76674312
285 1184.6976163
286 1184.69340579
287 1185.03174552
288 1182.70903052
289 1182.72057073
290 1180.15997659
291 1182.35733676
292 1179.81432082
293 1177.75295336
294 1178.58406678
295 1177.19906672
296 1174.91417252
297 1174.01137969
298 1172.48998474
299 1173.07453745
300 1171.83220066
301 1170.23256032
302 1168.34167919
303 1168.15470106
304 1169.01570631
305 1167.73626443
306 1166.13350071
307 1165.77596526
308 1163.43566041
309 1164.14909723
310 1162.94113628
311 1163.86659761
312 1162.78021913
313 1160.85268112
314 1161.66887674
315 1160.77789531
316 1160.09819071
317 1160.25769323
318 1159.51002585
319 1159.76754779
320 1158.70323727
321 1157.39367675
322 1159.02521343
323 1159.09305605
324 1159.13302645
325 1160.21427998
326 1160.74623215
327 1159.41692923
328 1160.60949408
329 1162.16738406
330 1161.24765609
331 1162.16535812
332 1163.62891641
333 1163.85576103
334 1164.04068788
335 1164.79929926
336 1164.08980836
337 1164.26294879
338 1165.89387334
339 1166.53888205
340 1163.91096198
341 1161.04272086
342 1156.62193528
343 1154.80241908
344 1152.54145476
345 1153.46539935
346 1155.25701147
347 1158.3800981
348 1160.91939011
349 1163.88149824
350 1167.98551698
351 1172.42812503
352 1175.41962481
353 1177.2572731
354 1181.08620364
355 1181.04714593
356 1182.07501448
357 1182.72301869
358 1181.98454614
359 1180.92266669
360 1179.38957744
361 1177.92671352
362 1176.32977464
363 1174.07995426
364 1173.45515362
365 1171.98052403
366 1171.52640225
367 1170.61373229
368 1172.63469322
369 1171.9588912
370 1172.95207699
371 1174.58123976
372 1173.98932726
373 1173.05355224
374 1175.45934747
375 1173.97106572
376 1173.60492116
377 1174.83445848
378 1173.1392179
379 1172.36936435
380 1171.78105154
381 1169.56841464
382 1170.31575997
383 1168.69942453
384 1167.7233103
385 1167.86684449
386 1167.09742287
387 1165.91732189
388 1165.47637536
389 1164.35953676
390 1163.5835581
391 1163.30776092
392 1162.52710141
393 1161.46278107
394 1161.13001173
395 1160.96083441
396 1160.8321309
397 1158.79789782
398 1158.1134679
399 1159.03730362
400 1157.87712492
401 1158.48980428
402 1156.60487891
403 1157.87712492
404 1158.176509
405 1155.93472783
406 1156.36380246
407 1156.12884131
408 1155.23298883
409 1155.52733501
410 1154.68341035
411 1155.12289786
412 1156.20937911
413 1154.6974101
414 1153.11525618
415 1154.1533362
416 1157.15662317
417 1156.38854077
418 1156.46276204
419 1156.41361446
420 1158.3190474
421 1158.59181275
422 1159.2989835
423 1158.71901296
424 1160.67651191
425 1159.3319118
426 1158.84086942
427 1155.23999533
428 1153.38324792
429 1151.03408903
430 1148.48207995
431 1149.14196442
432 1148.10035316
433 1150.99235684
434 1151.83553631
435 1155.09754654
436 1157.30728157
437 1159.28084013
438 1160.97768253
439 1164.47241248
440 1166.64843778
441 1169.10180831
442 1170.19353246
443 1170.81691994
444 1172.63400568
445 1173.70960898
446 1172.7007004
447 1171.88026431
448 1169.96831726
449 1168.9343994
450 1165.48758173
451 1166.25862193
452 1164.17383094
453 1163.36900029
454 1161.74411482
455 1161.54406375
456 1163.03107997
457 1163.67190852
458 1161.23147437
459 1161.87032075
460 1162.36494772
461 1165.00318774
462 1162.64300146
463 1165.56603238
464 1165.28284474
465 1164.27413184
466 1164.02679939
467 1164.54699704
468 1162.91577873
469 1161.90542032
470 1161.49313427
471 1162.37947215
472 1160.6458646
473 1159.50700081
474 1158.74385214
475 1158.9546924
476 1158.58610786
477 1157.43821884
478 1156.37550288
479 1157.06925927
480 1156.53264574
481 1156.06869591
482 1156.08005623
483 1156.31031784
484 1155.0598552
485 1154.99081638
486 1154.44413371
487 1153.9452378
488 1154.03745775
489 1153.26586151
490 1154.02580459
491 1153.7611749
492 1152.87496754
493 1153.07337294
494 1153.22330238
495 1152.23236379
496 1153.02916616
497 1152.27484982
498 1152.37443872
499 1152.66267961
500 1152.11189311
501 1152.45412224
502 1152.37842264
503 1151.7629027
504 1152.18656205
505 1152.32596997
506 1152.40631081
507 1154.25524854
508 1153.16611848
509 1154.69407679
510 1152.3714508
511 1153.46007745
512 1153.36296131
513 1151.15168409
514 1147.84699773
515 1147.85918523
516 1145.42748213
517 1144.46495262
518 1144.91275192
519 1144.25575031
520 1146.99056916
521 1146.77912747
522 1149.21459801
523 1151.12153771
524 1153.25754894
525 1155.5910964
526 1157.24199145
527 1160.68594218
528 1160.43844846
529 1161.81733792
530 1162.68287912
531 1164.58903982
532 1166.19061794
533 1164.17925217
534 1163.3209556
535 1163.18834578
536 1163.98615206
537 1161.95773611
538 1160.69503579
539 1160.30245604
540 1157.84059256
541 1158.4210258
542 1157.42046858
543 1155.66488145
544 1155.55003459
545 1155.89631379
546 1156.52294845
547 1156.35210228
548 1157.30359835
549 1157.17536964
550 1156.5858165
551 1157.31196935
552 1157.82819219
553 1156.81694876
554 1156.40425349
555 1156.71424907
556 1158.11112076
557 1156.33037399
558 1155.23565797
559 1154.03146467
560 1153.74753062
561 1153.76516841
562 1151.91680396
563 1153.42681665
564 1153.3579729
565 1152.03822924
566 1152.36979086
567 1151.69856824
568 1151.13379484
569 1149.08650496
570 1150.87512545
571 1150.66721438
572 1149.57955565
573 1149.74807582
574 1149.19577843
575 1150.08294973
576 1149.26280537
577 1149.18290223
578 1149.66513129
579 1149.97251566
580 1149.19181649
581 1150.00227125
582 1149.28360843
583 1149.41769063
584 1148.63609514
585 1148.45603007
586 1148.5572685
587 1148.34689722
588 1150.32306823
589 1148.95712035
590 1148.36667807
591 1149.51315244
592 1149.67471391
593 1150.0273994
594 1151.02448373
595 1150.58612295
596 1150.05054472
597 1150.51232314
598 1148.17219598
599 1147.65532582
600 1146.11210122
601 1144.15035966
602 1143.39355778
603 1140.747412
604 1140.65600267
605 1140.79295948
606 1141.95076023
607 1142.8672654
608 1144.43810235
609 1144.63590706
610 1146.55921878
611 1149.08386416
612 1150.03268968
613 1151.64982475
614 1153.41949954
615 1155.39983333
616 1156.51759829
617 1158.53141083
618 1159.6575995
619 1159.60817999
620 1161.17956103
621 1159.23313251
622 1161.51337062
623 1160.71625479
624 1159.03596025
625 1157.97299144
626 1156.13184874
627 1154.22826999
628 1152.71350199
629 1152.23999776
630 1151.73073457
631 1151.2812321
632 1150.27311797
633 1150.59174934
634 1150.17653772
635 1149.02048876
636 1150.58215142
637 1151.19640965
638 1150.86883404
639 1151.49367441
640 1152.37742665
641 1151.4668248
642 1151.43964499
643 1151.03143927
644 1149.8131841
645 1149.543545
646 1149.78442979
647 1149.60367413
648 1147.9889816
649 1148.49757854
650 1147.24519182
651 1146.97083569
652 1146.21325527
653 1146.69628201
654 1146.22705039
655 1147.14451354
656 1145.98010235
657 1146.00636836
658 1146.01818845
659 1144.1074889
660 1146.33183842
661 1144.46691732
662 1144.3411899
663 1145.09072411
664 1144.61199656
665 1144.92684347
666 1144.58055415
667 1144.38178636
668 1143.95010547
669 1144.80461906
670 1144.1830876
671 1144.69028258
672 1145.31334914
673 1145.58625663
674 1145.95909041
675 1145.81235661
676 1145.50456756
677 1145.89408959
678 1146.4386171
679 1146.51058072
680 1146.20241648
681 1146.66669724
682 1146.85475085
683 1146.25661247
684 1146.3535211
685 1143.94454386
686 1143.17298522
687 1142.315359
688 1139.97431068
689 1139.90089132
690 1139.38267677
691 1138.34668804
692 1138.01019486
693 1139.03259683
694 1140.69601278
695 1141.00122287
696 1141.30789891
697 1142.64787506
698 1142.79673789
699 1145.95777719
700 1145.69584983
701 1147.92407975
702 1149.73915293
703 1151.7629027
704 1153.79478779
705 1155.05852104
706 1155.44522338
707 1155.5917641
708 1156.49552942
709 1156.16593409
710 1154.57775648
711 1154.76374689
712 1154.29521908
713 1153.11292925
714 1152.90487353
715 1148.63444594
716 1149.18521332
717 1145.65614448
718 1148.34327081
719 1147.66092358
720 1146.55461771
721 1146.35812056
722 1146.47311907
723 1146.26153963
724 1146.2812487
725 1147.18662518
726 1146.42218831
727 1148.36074375
728 1146.76762044
729 1147.09549685
730 1147.62898417
731 1147.25045653
732 1145.26350509
733 1146.06317272
734 1144.95043939
735 1144.93569182
736 1146.10684696
737 1141.97227748
738 1143.74566985
739 1142.76865991
740 1142.82253166
741 1141.97912405
742 1142.33819493
743 1141.66263755
744 1141.15030804
745 1142.22076272
746 1139.25027648
747 1140.86551762
748 1140.35682906
749 1140.62119941
750 1139.51802945
751 1140.64006447
752 1140.12475245
753 1139.26325554
754 1139.79597652
755 1141.52644917
756 1141.42514348
757 1141.4160236
758 1142.01009765
759 1140.26905789
760 1141.28184783
761 1142.1493366
762 1143.68615193
763 1138.99432496
764 1141.56000453
765 1143.00475376
766 1143.54719191
767 1143.41120726
768 1142.72785136
769 1143.16645104
770 1140.93060004
771 1142.42530609
772 1141.33329985
773 1139.1305586
774 1138.15817553
775 1135.73027315
776 1136.89494096
777 1136.42562322
778 1135.40177043
779 1136.15738507
780 1135.68803104
781 1136.22354517
782 1137.6279547
783 1138.33308195
784 1140.29051181
785 1140.80337085
786 1140.07340933
787 1143.18147977
788 1145.03631053
789 1145.21661629
790 1148.64170247
791 1148.2793178
792 1150.09518475
793 1150.35052618
794 1150.63245951
795 1151.80071083
796 1152.98296871
797 1151.81364577
798 1152.42623176
799 1150.45176803
800 1149.73188252
801 1150.2115958
802 1148.66413233
803 1148.05553833
804 1146.73605949
805 1146.30260096
806 1142.77714846
807 1143.18180649
808 1142.93061697
809 1142.7833517
810 1143.81369791
811 1141.92435379
812 1142.49513511
813 1142.30133167
814 1142.30622488
815 1143.42558872
816 1142.70695851
817 1143.68844097
818 1142.77388362
819 1142.86628579
820 1142.13727005
821 1142.08248462
822 1141.46162449
823 1140.86031135
824 1141.26003096
825 1140.9976427
826 1140.26353201
827 1137.6696941
828 1138.32498325
829 1137.56454257
830 1138.60040392
831 1137.03907634
832 1138.31040586
833 1136.99802958
834 1138.14036401
835 1138.00760474
836 1137.20652609
837 1137.85610273
838 1137.40863054
839 1137.33683481
840 1138.00436709
841 1136.83904178
842 1136.54186679
843 1136.89397156
844 1137.57813029
845 1137.88005549
846 1137.14089801
847 1137.42350827
848 1138.63508397
849 1138.82407873
850 1138.64934553
851 1139.98340754
852 1139.28596961
853 1140.38869008
854 1140.0867321
855 1139.28564511
856 1138.63346336
857 1139.27104312
858 1138.56248516
859 1137.24532457
860 1136.22193141
861 1134.65327549
862 1134.63653904
863 1133.38142649
864 1134.66582815
865 1133.64835532
866 1133.90801681
867 1133.95141245
868 1133.40583353
869 1135.21068801
870 1136.04057483
871 1137.11051122
872 1138.09243757
873 1138.02703099
874 1140.70577177
875 1140.43583466
876 1142.58912409
877 1143.95501283
878 1143.88991203
879 1145.01303884
880 1146.39951737
881 1147.5792676
882 1147.81010744
883 1148.65159789
884 1147.30211907
885 1149.28922208
886 1148.90992862
887 1147.62569155
888 1148.32843571
889 1146.83831013
890 1146.03854586
891 1144.98059115
892 1143.0439489
893 1142.57639551
894 1141.14412251
895 1139.97268625
896 1141.63233445
897 1140.22095202
898 1139.40636928
899 1139.4527835
900 1139.77713938
901 1138.71936204
902 1139.49563075
903 1139.61023051
904 1140.3841384
905 1139.9993274
906 1139.75018386
907 1139.43525601
908 1140.62542773
909 1138.69991215
910 1139.02189342
911 1138.54530912
912 1138.02800232
913 1138.06167611
914 1136.96829678
915 1136.27454211
916 1133.84212609
917 1136.12608273
918 1135.96475783
919 1134.83547723
920 1135.76993844
921 1134.8618788
922 1133.77945665
923 1135.39081287
924 1134.36496264
925 1134.8844177
926 1134.80263796
927 1134.53323459
928 1134.11473839
929 1134.84191652
930 1134.5747472
931 1135.22550829
932 1134.52486808
933 1134.23662047
934 1135.45204901
935 1135.12950551
936 1118.28115713
937 1134.10766424
938 1135.68319436
939 1136.00831104
940 1135.90314381
941 1136.69657221
942 1136.0696138
943 1135.04543587
944 1135.24870603
945 1135.19554595
946 1134.58504537
947 1132.61250098
948 1132.80014319
949 1132.70102187
950 1131.83276831
951 1130.74652451
952 1129.73734172
953 1131.86927929
954 1132.26752991
955 1131.55773066
956 1132.76036426
957 1133.02667966
958 1134.10059019
959 1133.59952139
960 1136.15318981
961 1136.95763213
962 1136.349432
963 1137.80464008
964 1139.98730624
965 1140.67649531
966 1142.59858912
967 1142.50492491
968 1143.45958271
969 1145.13989745
970 1145.07630073
971 1144.63328668
972 1145.10744257
973 1146.17351405
974 1146.29373146
975 1146.15906338
976 1145.12416152
977 1142.91592139
978 1142.76833343
979 1142.80816536
980 1141.48670653
981 1141.27924278
982 1139.92233139
983 1138.53299454
984 1138.65647645
985 1139.88237554
986 1136.74664248
987 1135.93411128
988 1137.44550214
989 1136.9211153
990 1137.61565996
991 1137.15382905
992 1137.10533916
993 1137.25631796
994 1136.78573266
995 1137.38793175
996 1136.51215784
997 1136.77862515
998 1136.46081668
999 1135.88798327


==> data/results/results/cache_counts/chaining_table.txt <==
fill query insert remove n_ops
0.2 2584297368 802138550 782141048 1000000000
0.3 2380071502 705026285 675028794 1000000000


==> data/results/results/cache_counts/double_hashing.txt <==
fill query negative insert remove empty n_ops
0.1 97114019 1805799412 892886420 892913431 9999561 1000000000
0.2 192931710 1614163204 787069217 787094914 19999073 1000000000
0.3 287464917 1425095358 682536495 682560275 29998588 1000000000
0.4 380521659 1238980299 579480223 579501958 39998118 1000000000
0.5 471858498 1056304861 478143938 478163359 49997564 1000000000
0.6 561153073 877713674 378849936 378866747 59996991 1000000000
0.7 648077755 703861697 281925724 281939452 69996521 1000000000
0.8 732530607 534953589 187473553 187484196 79995840 1000000000
0.9 814166018 371680026 95838957 95846044 89995025 1000000000


==> data/results/results/cache_counts/iht_p2_hashing.txt <==
fill query negative insert remove empty n_ops
0.1 92472910 1815067504 897527300 897540414 9999790 1000000000
0.2 183613212 1632786271 796387313 796399483 19999475 1000000000
0.3 273324672 1453362764 696676200 696687436 29999128 1000000000
0.4 361385083 1277241161 598616046 598626244 39998871 1000000000
0.5 447574524 1104861687 502426981 502436211 49998495 1000000000
0.6 531635809 936738511 408366046 408374320 59998145 1000000000
0.7 613247967 773513554 316754277 316761521 69997756 1000000000
0.8 692679475 614649926 227323186 227329401 79997339 1000000000
0.9 775276859 449454210 134726359 134731069 89996782 1000000000


==> data/results/results/cache_counts/iht_p2_metadata_full_hashing.txt <==
fill query negative insert remove empty n_ops
0.1 92490983 1815029808 897509276 897520791 9999741 1000000000
0.2 183635793 1632739280 796364763 796375073 19999444 1000000000
0.3 273341692 1453326965 696659223 696668657 29999085 1000000000
0.4 361398712 1277212618 598602569 598611330 39998719 1000000000
0.5 447587695 1104834075 502413781 502421770 49998524 1000000000
0.6 531646031 936717163 408355838 408363194 59998131 1000000000
0.7 613258103 773492462 316744156 316750565 69997741 1000000000
0.8 692685382 614637304 227317192 227322686 79997426 1000000000
0.9 775281086 449445093 134721879 134726179 89997035 1000000000


==> data/results/results/cache_counts/p2_hashing_external.txt <==
fill query negative insert remove empty n_ops
0.1 94295042 1811425049 895705251 895720091 9999707 1000000000
0.2 187417774 1625178508 792582851 792596282 19999375 1000000000
0.3 279267941 1441477520 690733000 690745461 29999059 1000000000
0.4 369616406 1260779855 590384800 590396261 39998794 1000000000
0.5 458242392 1083527388 491759216 491769780 49998392 1000000000
0.6 544798581 910414193 395203320 395212774 59998099 1000000000
0.7 629153572 741703414 300848731 300856986 69997697 1000000000
0.8 711986655 576036347 208016077 208023002 79997268 1000000000
0.9 795567495 408872993 114435726 114440488 89996779 1000000000


==> data/results/results/cache_counts/p2_hashing_internal.txt <==
fill query insert remove n_ops
0.2 2605701650 812838540 754537910 1000000000
0.3 2412238192 721107281 659795702 1000000000


==> data/results/results/cache_counts/p2_hashing_metadata.txt <==
fill query negative insert remove empty n_ops
0.1 94318740 1811378789 895681582 895697529 9999678 1000000000
0.2 187442337 1625131049 792558426 792573386 19999237 1000000000
0.3 279296047 1441423252 690705183 690719299 29998770 1000000000
0.4 369631994 1260750846 590369666 590382840 39998340 1000000000
0.5 458254388 1083505187 491747683 491759575 49997929 1000000000
0.6 544810491 910392130 395192151 395202621 59997358 1000000000
0.7 629155614 741700958 300847578 300856572 69996808 1000000000
0.8 711992705 576025687 208011049 208018392 79996246 1000000000
0.9 795570488 408868406 114433865 114438894 89995647 1000000000


==> data/results/results/cheap_cache/double_hashing.txt <==
fill perf
0.01 52.3472691532
0.1 47.2284904813
0.15 48.4296166122
0.2 50.4464034553
0.25 53.2254042382
0.3 55.7345368242
0.35 60.2628270239
0.4 64.6103146977
0.45 68.1730625372
0.5 73.8015215835
0.55 81.5417917017
0.6 87.3743164004
0.65 95.1486068859
0.7 108.149199624
0.75 120.059939185
0.8 133.934887128
0.85 158.318992771
0.9 210.119629247
0.95 293.854825291
1 611.93871355


==> data/results/results/cheap_cache/host_cache.txt <==
fill perf
0.01 58.7967515588
0.1 59.0890605474
0.15 59.0856596249
0.2 58.8369302564
0.25 58.9338785406
0.3 58.7618616516
0.35 58.938137324
0.4 59.0268778845
0.45 58.8052266828
0.5 59.0815443616
0.55 58.9984284761
0.6 58.7932563352
0.65 59.0503134083
0.7 59.0624307774
0.75 58.8329118458
0.8 58.949811549
0.85 58.7720964048
0.9 58.916317802
0.95 59.0465290696
1 58.8288854842


==> data/results/results/cheap_cache/iht_p2_hashing.txt <==
fill perf
0.01 92.3909882788
0.1 111.166073162
0.15 114.99161875
0.2 119.481172612
0.25 116.160214123
0.3 131.688923769
0.35 131.022283955
0.4 136.577627171
0.45 145.404104464
0.5 154.320117365
0.55 181.288591367
0.6 177.734583945
0.65 212.817286214
0.7 228.063688375
0.75 249.516419588
0.8 277.621916515
0.85 271.859178942
0.9 350.754927076
0.95 370.812724956
1 548.964837729


==> data/results/results/cheap_cache/iht_p2_metadata_full_hashing.txt <==
fill perf
0.01 104.141920854
0.1 172.052942995
0.15 182.849427188
0.2 189.810866692
0.25 180.864150227
0.3 207.328557936
0.35 196.90357096
0.4 207.829087361
0.45 218.091540814
0.5 230.021123955
0.55 261.002710462
0.6 256.68987132
0.65 293.953228989
0.7 314.856982176
0.75 338.650197308
0.8 369.828902915
0.85 392.310602809
0.9 464.303788471
0.95 535.123361791
1 825.515942263


==> data/results/results/cheap_cache/p2_hashing_external.txt <==
fill perf
0.01 142.202801299
0.1 154.490817288
0.15 163.949769536
0.2 171.798813451
0.25 181.223876665
0.3 191.468963214
0.35 188.255759831
0.4 201.026241859
0.45 212.876101263
0.5 224.776295174
0.55 238.111010285
0.6 248.36688719
0.65 270.397463629
0.7 329.039694795
0.75 347.678692112
0.8 388.940609131
0.85 440.418852299
0.9 503.265947638
0.95 600.230023271
1 766.137347073


==> data/results/results/cheap_cache/p2_hashing_metadata.txt <==
fill perf
0.01 157.74459051
0.1 245.499376
0.15 262.860341465
0.2 274.148705052
0.25 285.912697526
0.3 298.578060266
0.35 279.449268413
0.4 289.13424863
0.45 302.102745345
0.5 319.805781284
0.55 336.857641733
0.6 356.657892592
0.65 378.691168809
0.7 441.659784216
0.75 475.413414323
0.8 518.472421635
0.85 575.758381383
0.9 657.517714454
0.95 798.903581529
1 1063.12974683


==> data/results/results/cheap_cycle_counts/double_hashing.txt <==
fill total fast host queue
0.2 568458 42639 2072 440510
0.4 452794 36365 1508 343304
0.6 337494 30182 1446 248769
0.8 217819 23905 1754 153449


==> data/results/results/cheap_cycle_counts/host_cache.txt <==
fill total fast host
0.2 504625
0.4 506946
0.6 503312
0.8 504750


==> data/results/results/cheap_cycle_counts/iht_p2_hashing.txt <==
fill total fast host queue
0.2 118427 11844 1438 93761
0.4 108840 12432 2164 83723
0.6 89713 11796 2049 65416
0.8 66151 9598 1521 44492


==> data/results/results/cheap_cycle_counts/iht_p2_metadata_full_hashing.txt <==
fill total fast host queue
0.2 98966 11967 1170 82190
0.4 93668 12786 1327 74984
0.6 80326 13178 1292 60915
0.8 62833 13053 1208 43851


==> data/results/results/cheap_cycle_counts/p2_hashing_external.txt <==
fill total fast host queue
0.2 84611 11558 1503 67948
0.4 76716 11874 1819 59548
0.6 65562 11758 1851 48116
0.8 49280 9919 1549 33547


==> data/results/results/cheap_cycle_counts/p2_hashing_metadata.txt <==
fill total fast host queue
0.2 91633 12644 1281 77299
0.4 90036 13999 1567 72779
0.6 76374 14480 1532 57852
0.8 57394 14062 1432 39538


==> data/results/results/queue/double_hashing.txt <==
fill perf
0.1 1434.69217587
0.15 1425.31264668
0.2 1521.84877732
0.25 1544.90897124
0.3 1638.90427023
0.35 1721.51742237
0.4 1720.77648022
0.45 1720.65743857
0.5 1720.9580723
0.55 1703.04853198
0.6 1702.85376512
0.65 1703.24043366
0.7 1432.3482752
0.75 1432.69457209
0.8 1432.35092179
0.85 1723.25054614
0.9 1723.42393136
0.95 1723.01371806
1 1723.04916597


==> data/results/results/queue/iht_p2_hashing.txt <==
fill perf
0.1 754.408401336
0.15 747.831364201
0.2 801.795619365
0.25 815.071173959
0.3 868.494278607
0.35 921.278280026
0.4 921.176688625
0.45 920.978473059
0.5 920.978178734
0.55 908.983287949
0.6 908.938428885
0.65 909.000222271
0.7 752.074216176
0.75 751.887067741
0.8 751.966822237
0.85 922.222430931
0.9 922.169580848
0.95 922.188940536
1 921.817580429


==> data/results/results/queue/iht_p2_metadata_full_hashing.txt <==
fill perf
0.1 1436.49158856
0.15 1425.42435022
0.2 1521.84651689
0.25 1545.15607454
0.3 1638.90483967
0.35 1721.62092718
0.4 1720.72875499
0.45 1720.98823178
0.5 1721.1476151
0.55 1702.25021869
0.6 1702.4862423
0.65 1702.79592945
0.7 1432.63958879
0.75 1432.18534369
0.8 1432.68800376
0.85 1723.44434274
0.9 1723.45377337
0.95 1723.50633431
1 1722.51037256


==> data/results/results/queue/p2_hashing_external.txt <==
fill perf
0.1 754.290721483
0.15 747.674075299
0.2 801.725697246
0.25 815.102393203
0.3 868.666842898
0.35 921.104505034
0.4 921.215254193
0.45 921.009635335
0.5 920.941726202
0.55 908.910125214
0.6 908.948548743
0.65 908.672666062
0.7 752.094743493
0.75 751.769033194
0.8 752.043573501
0.85 922.279838612
0.9 922.084491199
0.95 922.173001156
1 921.766153172


==> data/results/results/queue/p2_hashing_metadata.txt <==
fill perf
0.1 1437.00386166
0.15 1425.4081384
0.2 1521.55919977
0.25 1544.4345631
0.3 1639.0455046
0.35 1721.83472772
0.4 1720.99293513
0.45 1720.33099278
0.5 1720.85094847
0.55 1702.47368916
0.6 1702.60171896
0.65 1703.09877664
0.7 1432.3599921
0.75 1431.83438686
0.8 1432.46721347
0.85 1723.280985
0.9 1723.27390527
0.95 1723.47703405
1 1723.02847894


==> data/results/results/ycsb/workloada/chaining_table.txt <==
insert,query
591.472667575,18.8280337309


==> data/results/results/ycsb/workloada/double_hashing.txt <==
insert,query
991.647173395,16.8372467975


==> data/results/results/ycsb/workloada/double_hashing_metadata.txt <==
insert,query
869.573347524,13.2732982647


==> data/results/results/ycsb/workloada/iht_p2_hashing.txt <==
insert,query
774.668024656,15.0525092413


==> data/results/results/ycsb/workloada/iht_p2_metadata_full_hashing.txt <==
insert,query
854.381412444,12.1363425595


==> data/results/results/ycsb/workloada/p2_hashing_external.txt <==
insert,query
820.785736906,25.0677263392


==> data/results/results/ycsb/workloada/p2_hashing_metadata.txt <==
insert,query
820.879219237,11.728180559


==> data/results/results/ycsb/workloadc/chaining_table.txt <==
insert,query
591.254164147,2769.27332018


==> data/results/results/ycsb/workloadc/double_hashing.txt <==
insert,query
991.649348602,3789.26211188


==> data/results/results/ycsb/workloadc/double_hashing_metadata.txt <==
insert,query
869.45067218,2543.3991574


==> data/results/results/ycsb/workloadc/iht_p2_hashing.txt <==
insert,query
774.666544786,2075.01702882


==> data/results/results/ycsb/workloadc/iht_p2_metadata_full_hashing.txt <==
insert,query
854.519902443,2398.04481786


==> data/results/results/ycsb/workloadc/p2_hashing_external.txt <==
insert,query
820.810109011,2199.12190694


==> data/results/results/ycsb/workloadc/p2_hashing_metadata.txt <==
insert,query
820.812045313,2705.00584154


==> data/results/sawtooth_1/chaining_table.txt <==
op perf
Upsert 496.885521551
Query 1233.32544005
Deletion 1258.87982356
Negative 1261.84398309


==> data/results/sawtooth_1/double_hashing.txt <==
op perf
Upsert 512.558188168
Query 1010.30205
Deletion 949.293488321
Negative 1122.80449616


==> data/results/sawtooth_1/iht_double_hashing.txt <==
op perf
Insertion 227.652802757
Upsert 33.0387270046
Query 703.275435011
Deletion 605.756259431


==> data/results/sawtooth_1/iht_p2_hashing.txt <==
op perf
Upsert 428.320922021
Query 689.735562283
Deletion 1557.47228478
Negative 323.791521001


==> data/results/sawtooth_1/p2_hashing_external.txt <==
op perf
Upsert 415.511544573
Query 655.742004866
Deletion 1611.34645721
Negative 474.43439118


==> data/results/sawtooth_1/p2_hashing_internal.txt <==
op perf
Upsert 323.696877296
Query 478.615003049
Deletion 1127.15681456
Negative 356.559754601


==> data/results/sawtooth_1/p2_hashing_metadata.txt <==
op perf
Upsert 652.534935089
Query 1536.40039823
Deletion 964.972464511
Negative 2644.5721479


==> data/results/sawtooth_1/warpcore_hashing.txt <==
op perf
Upsert 184.022334423
Query 2096.11526957
Deletion 1411.2991432
Negative 1651.77045016


==> data/results/sawtooth_10/chaining_table.txt <==
op perf
Upsert 505.927881094
Query 1347.25406046
Deletion 1201.25285868
Negative 1269.07209129


==> data/results/sawtooth_10/double_hashing.txt <==
op perf
Upsert 464.719192731
Query 1095.19476725
Deletion 962.382211635
Negative 976.664267654


==> data/results/sawtooth_10/iht_double_hashing.txt <==
op perf
Insertion 227.589385651
Upsert 39.3568997569
Query 86.0701311134
Deletion 621.541123647


==> data/results/sawtooth_10/iht_p2_hashing.txt <==
op perf
Upsert 410.798985129
Query 904.34343491
Deletion 1571.20225097
Negative 325.83818615


==> data/results/sawtooth_10/p2_hashing_external.txt <==
op perf
Upsert 419.689374464
Query 873.226618637
Deletion 1643.66953827
Negative 494.310266394


==> data/results/sawtooth_10/p2_hashing_internal.txt <==
op perf
Upsert 335.191714409
Query 595.685781469
Deletion 1179.80443798
Negative 362.770410878


==> data/results/sawtooth_10/p2_hashing_metadata.txt <==
op perf
Upsert 704.002946675
Query 1566.74367212
Deletion 1013.73088344
Negative 2749.7796739


==> data/results/sawtooth_10/warpcore_hashing.txt <==
op perf
Upsert 166.308559988
Query 2148.74424163
Deletion 1384.46417983
Negative 1344.80234566


==> data/results/sawtooth_100/chaining_table.txt <==
op perf
Upsert 530.745669377
Query 1525.5598553
Deletion 1048.35540347
Negative 1158.52758558


==> data/results/sawtooth_100/double_hashing.txt <==
op perf
Upsert 215.575899396
Query 1214.32928962
Deletion 1056.26717273
Negative 284.827007269


==> data/results/sawtooth_100/iht_double_hashing.txt <==
op perf
Insertion 227.947186428
Upsert 37.417068874
Query 61.2639195921
Deletion 292.413578549


==> data/results/sawtooth_100/iht_p2_hashing.txt <==
op perf
Upsert 355.326004218
Query 1086.92262629
Deletion 968.704649789
Negative 335.540697881


==> data/results/sawtooth_100/p2_hashing_external.txt <==
op perf
Upsert 408.072315148
Query 906.716359075
Deletion 949.316098917
Negative 498.816617433


==> data/results/sawtooth_100/p2_hashing_internal.txt <==
op perf
Upsert 325.161481207
Query 601.902205987
Deletion 654.324800995
Negative 363.72820567


==> data/results/sawtooth_100/p2_hashing_metadata.txt <==
op perf
Upsert 755.233577999
Query 1526.36344093
Deletion 956.815125272
Negative 2773.07625807


==> data/results/sawtooth_100/warpcore_hashing.txt <==
op perf
Upsert 37.4922761974
Query 1761.26422701
Deletion 1316.36429187
Negative 68.1720917441


==> data/results/sawtooth_1000/chaining_table.txt <==
op perf
Upsert 533.073098419
Query 1953.18619729
Deletion 1151.24440834
Negative 1058.67206196


==> data/results/sawtooth_1000/cuckoo_hashing.txt <==
op perf
Upsert 316.760219253
Query 1648.52236734
Deletion 1187.06589571
Negative 839.394007085


==> data/results/sawtooth_1000/double_hashing.txt <==
op perf
Upsert 51.6900466199
Query 1844.3818526
Deletion 963.607022836
Negative 52.9456776894


==> data/results/sawtooth_1000/double_hashing_metadata.txt <==
op perf
Upsert 238.848643889
Query 1807.79099709
Deletion 928.232486534
Negative 333.643429322


==> data/results/sawtooth_1000/iht_double_hashing.txt <==
op perf
Insertion 227.60523052
Upsert 28.292758027
Query 49.0341416637
Deletion 183.623831474


==> data/results/sawtooth_1000/iht_p2_hashing.txt <==
op perf
Upsert 274.574640664
Query 1146.09950683
Deletion 907.126751243
Negative 352.821351034


==> data/results/sawtooth_1000/iht_p2_metadata_full_hashing.txt <==
op perf
Upsert 764.767875697
Query 1953.75839931
Deletion 902.356761674
Negative 2203.83054619


==> data/results/sawtooth_1000/iht_p2_metadata_hashing.txt <==
op perf
Upsert 773.086278955
Query 1470.92821007
Deletion 911.449146211
Negative 362.455574319


==> data/results/sawtooth_1000/p2_hashing_external.txt <==
op perf
Upsert 421.982781306
Query 935.991525054
Deletion 770.154210196
Negative 523.275761378


==> data/results/sawtooth_1000/p2_hashing_internal.txt <==
op perf
Upsert 322.548480523
Query 603.211950784
Deletion 537.365072849
Negative 363.45478242


==> data/results/sawtooth_1000/p2_hashing_metadata.txt <==
op perf
Upsert 848.674736011
Query 2129.95748136
Deletion 889.144375238
Negative 3086.24965691


==> data/results/sawtooth_1000/warpcore_hashing.txt <==
op perf
Upsert 16.5999022816
Query 89.9645993377
Deletion 86.6651159989
Negative 45.3128169033


==> data/results/sawtooth_combined_1/chaining_table.txt <==
op perf
throughput 881.24827055


==> data/results/sawtooth_combined_1/double_hashing.txt <==
op perf
throughput 794.867908851


==> data/results/sawtooth_combined_1/iht_p2_hashing.txt <==
op perf
throughput 669.312234827


==> data/results/sawtooth_combined_1/p2_hashing_external.txt <==
op perf
throughput 700.660208759


==> data/results/sawtooth_combined_1/p2_hashing_internal.txt <==
op perf
throughput 509.019399578


==> data/results/sawtooth_combined_1/p2_hashing_metadata.txt <==
op perf
throughput 822.648049227


==> data/results/sawtooth_combined_10/chaining_table.txt <==
op perf
throughput 894.940062583


==> data/results/sawtooth_combined_10/double_hashing.txt <==
op perf
throughput 758.969098345


==> data/results/sawtooth_combined_10/iht_p2_hashing.txt <==
op perf
throughput 732.438004372


==> data/results/sawtooth_combined_10/p2_hashing_external.txt <==
op perf
throughput 744.757983694


==> data/results/sawtooth_combined_10/p2_hashing_internal.txt <==
op perf
throughput 554.806115236


==> data/results/sawtooth_combined_10/p2_hashing_metadata.txt <==
op perf
throughput 852.661923839


==> data/results/sawtooth_combined_100/chaining_table.txt <==
op perf
throughput 881.535959577


==> data/results/sawtooth_combined_100/double_hashing.txt <==
op perf
throughput 472.058647257


==> data/results/sawtooth_combined_100/iht_p2_hashing.txt <==
op perf
throughput 639.482724982


==> data/results/sawtooth_combined_100/p2_hashing_external.txt <==
op perf
throughput 668.915590612


==> data/results/sawtooth_combined_100/p2_hashing_internal.txt <==
op perf
throughput 498.304643856


==> data/results/sawtooth_combined_100/p2_hashing_metadata.txt <==
op perf
throughput 835.467674753


==> data/results/sawtooth_combined_1000/chaining_table.txt <==
op perf
0 1049.29482142
1 1044.66136257
2 1075.4587571
3 1079.88911699
4 1077.18052307
5 1079.22161141
6 1078.63054908
7 1077.73892529
8 1083.43653066
9 1083.90685555
10 1083.29715572
11 1086.30060871
12 1080.69903937
13 1084.55988018
14 1087.44557675
15 1082.67671246
16 1087.36871722
17 1087.00319198
18 1087.6895299
19 1082.78808186
20 1073.70876455
21 1083.49434511
22 1078.90722881
23 1089.6762708
24 1091.70067314
25 1089.44833877
26 1088.31839843
27 1075.72108273
28 1087.44380294
29 1087.08768123
30 1084.76900251
31 1085.44957558
32 1084.26001423
33 1080.68911222
34 1077.79061546
35 1076.86066042
36 1074.91831293
37 1074.76725915
38 1071.58079331
39 1068.95879939
40 1064.90006845
41 1063.57747045
42 1059.34644151
43 1056.44729979
44 1056.75068187
45 1052.89812842
46 1042.30670813
47 1045.97368121
48 1043.94158938
49 1037.19323065
50 1035.28564048
51 1036.32768992
52 1032.91619873
53 1032.43684261
54 1028.73011754
55 1026.89146348
56 1027.43904397
57 1024.42826019
58 1020.48964624
59 1020.42143916
60 1013.85997276
61 1016.85074207
62 1012.87670151
63 1011.85028461
64 1008.89441315
65 1007.22659904
66 1006.74950034
67 1003.11291014
68 1001.15332863
69 998.357701581
70 998.250316757
71 993.97996037
72 990.873313627
73 989.23049491
74 987.241873272
75 987.47267478
76 984.017828435
77 981.063752711
78 980.246561418
79 975.934670933
80 973.456991575
81 971.5265013
82 971.547266746
83 968.042262789
84 965.052086274
85 969.168567247
86 969.849089057
87 971.542783222
88 976.288872162
89 977.106158431
90 979.71908025
91 983.364182287
92 985.464400099
93 985.929795883
94 989.375590224
95 989.462472038
96 992.608047868
97 994.44033271
98 996.892188602
99 997.894193778
100 998.86903054
101 1000.72652746
102 1003.15542539
103 1004.64169579
104 1005.92919818
105 1007.53814854
106 1006.07619719
107 1008.94734506
108 1011.13461437
109 1011.33632166
110 1012.67207197
111 1013.40147445
112 1015.9093951
113 1014.56406718
114 1016.00461266
115 1019.56286242
116 1017.86246846
117 1017.82387728
118 1020.73287089
119 1022.01026865
120 1021.14354291
121 1022.23776024
122 1023.04275935
123 1022.64336949
124 1022.66402444
125 1024.24227837
126 1022.82694024
127 1024.3870708
128 1024.57756667
129 1025.38730801
130 1023.92922601
131 1025.38651945
132 1024.79018702
133 1025.94565258
134 1024.97452938
135 1022.1755883
136 1024.88944005
137 1026.60313704
138 1025.72992223
139 1023.55245374
140 1025.36601722
141 1024.26903041
142 1021.9473411
143 1024.36005027
144 1023.71958273
145 1023.22595003
146 1022.32580654
147 1020.66931922
148 1019.38773534
149 1018.67459739
150 1017.04620288
151 1017.77855581
152 1017.76068731
153 1013.98565058
154 1015.38124901
155 1013.37092264
156 1013.06242693
157 1010.26964349
158 1011.4877189
159 1011.33350897
160 1009.92682323
161 1009.00613652
162 1005.89656567
163 1007.60642087
164 1004.18670542
165 1004.36850079
166 1004.22225246
167 1002.69172594
168 1000.47872907
169 1000.26181853
170 998.952099248
171 998.778493902
172 999.559444175
173 997.903404946
174 998.543624124
175 998.747321172
176 996.048674907
177 996.657708375
178 998.662790523
179 999.354417047
180 998.763530749
181 998.805179304
182 998.00349401
183 998.564314157
184 999.387125845
185 1000.52027054
186 1000.9822138
187 1001.8356133
188 1001.8075112
189 999.52048005
190 1003.5747332
191 1003.5863157
192 1005.2405704
193 1002.26662597
194 1005.74709031
195 1006.41590137
196 1004.75803166
197 1005.1966152
198 1006.51415964
199 1006.15869739
200 1008.50166907
201 1007.91617363
202 1009.01122702
203 1010.24897586
204 1008.27262482
205 1010.86170906
206 1010.53099614
207 1011.31970142
208 1012.48443938
209 1010.13901786
210 1014.13784212
211 1014.96154818
212 1014.91648125
213 1012.09222488
214 1014.49562068
215 1014.70278975
216 1014.67730725
217 1015.18616992
218 1014.50231053
219 1016.74606182
220 1018.55138566
221 1016.61556479
222 1017.11214907
223 1014.96953188
224 1018.88140068
225 1017.42182258
226 1015.38769279
227 1015.81806495
228 1016.94070676
229 1018.71403144
230 1017.99095413
231 1018.64268918
232 1014.85880143
233 1017.71096958
234 1016.82385916
235 1014.64693584
236 1018.48291877
237 1018.24957806
238 1017.2068162
239 1018.7132531
240 1016.15328063
241 1018.49251395
242 1017.38352358
243 1015.59238996
244 1017.05861563
245 1017.11395948
246 1017.36541019
247 1016.44868078
248 1015.32325862
249 1014.83485592
250 1014.51980748
251 1013.10040129
252 1014.7900577
253 1014.16278327
254 1010.78150088
255 1012.28150536
256 1012.55466529
257 1011.3854185
258 1010.20330594
259 1008.55761133
260 1008.73819461
261 1009.67648703
262 1007.73537675
263 1008.869476
264 1008.26118804
265 1006.07973987
266 1007.79910533
267 1006.90510347
268 1007.1307374
269 1006.60914399
270 1005.61383926
271 1008.1557278
272 1006.00383086
273 1005.32925036
274 1004.57735673
275 1004.32386532
276 1007.06962879
277 1004.66213464
278 1007.99821383
279 1008.90001145
280 1005.78047182
281 1007.08382764
282 1006.16046901
283 1005.48997526
284 1008.11863137
285 1008.93411156
286 1008.87939982
287 1008.77508225
288 1007.78717147
289 1007.14798101
290 1008.32472896
291 1006.36551346
292 1009.45098485
293 1010.56469597
294 1008.98093934
295 1007.05771221
296 1009.4507301
297 1007.97459098
298 1007.42218293
299 1010.59712142
300 1010.36099946
301 1010.45849807
302 1010.19922391
303 1011.8766492
304 1009.54474075
305 1010.20483671
306 1009.57710077
307 1010.59201491
308 1010.68138623
309 1009.45811784
310 1013.56607513
311 1011.32097988
312 1011.60206407
313 1010.8795916
314 1010.30536732
315 1012.76386296
316 1010.91101532
317 1012.6410514
318 1013.02881687
319 1014.55660452
320 1014.8984556
321 1012.4657312
322 1013.47028695
323 1014.24687225
324 1010.59227023
325 1013.61333388
326 1014.79340455
327 1016.47011946
328 1012.24051847
329 1013.51008949
330 1014.15275524
331 1012.64335865
332 1013.22204102
333 1012.3670762
334 1010.5698022
335 1015.4686337
336 1011.50792567
337 1014.93193232
338 1013.584824
339 1011.143816
340 1013.7070939
341 1009.56588919
342 1011.71797046
343 1010.63057031
344 1013.66856028
345 1010.97744585
346 1010.53533615
347 1010.47202685
348 1013.13555576
349 1012.97417321
350 1010.61346258
351 1009.33254101
352 1010.5751638
353 1011.40766708
354 1010.48861925
355 1010.21427655
356 1009.52002623
357 1008.32142464
358 1008.73005425
359 1009.23831523
360 1011.05998518
361 1008.41166591
362 1007.81637183
363 1008.87710969
364 1008.34506375
365 1007.14240213
366 1008.19562221
367 1005.93096899
368 1008.64764055
369 1007.89255462
370 1007.58966918
371 1007.72395216
372 1005.50918482
373 1006.93273186
374 1003.73162324
375 1008.72242279
376 1007.11501581
377 1007.48891699
378 1007.63687991
379 1006.49491166
380 1007.06176889
381 1006.41818034
382 1005.29034042
383 1004.87590913
384 1006.1804635
385 1008.15979333
386 1005.90086595
387 1007.48561814
388 1004.63160285
389 1006.82298768
390 1008.0561326
391 1003.76361166
392 1007.18044116
393 1007.58687729
394 1007.50059002
395 1008.41344548
396 1007.90245923
397 1008.72852795
398 1006.69325176
399 1004.92160355
400 1007.38488676
401 1005.43310916
402 1008.30388666
403 1009.05653466
404 1007.55083787
405 1006.57165469
406 1007.28113166
407 1007.88214229
408 1008.64484279
409 1004.28175526
410 1008.80790179
411 1005.79564596
412 1006.91625603
413 1009.08555406
414 1003.24952521
415 1008.52658804
416 1006.26247451
417 1005.78426531
418 1007.40112421
419 1009.06137111
420 1009.06086201
421 1007.53205778
422 1009.84319407
423 1008.61559441
424 1007.58332399
425 1009.58372591
426 1008.50624593
427 1009.17313147
428 1008.61305115
429 1008.14276915
430 1007.56301992
431 1009.01326323
432 1009.55009148
433 1006.88279909
434 1009.55314906
435 1005.72433146
436 1009.11202935
437 1007.83160746
438 1007.26870278
439 1008.3437928
440 1004.80548222
441 1007.45263084
442 1005.1723657
443 1006.97481103
444 1005.26810752
445 1005.79109367
446 1004.26839173
447 1005.96790459
448 1006.94489897
449 1004.45929705
450 1004.95240545
451 1008.58711066
452 1005.11250476
453 1003.96364848
454 1005.72357285
455 1004.64245277
456 1006.19666214
457 1004.96856458
458 1003.30941611
459 1005.88366503
460 1005.8874593
461 1002.72892677
462 1005.71522821
463 1004.84132551
464 1005.10745353
465 1005.14609673
466 1002.96124307
467 1003.4813276
468 1002.88806691
469 1005.42881288
470 1005.5331978
471 1001.45611719
472 1003.48837647
473 1001.97790438
474 1004.87792869
475 1000.29983988
476 1002.4012522
477 1003.20649877
478 1003.44281229
479 1004.49007062
480 1003.3521997
481 1005.38534661
482 1002.98287106
483 1004.59678373
484 1003.65556448
485 1001.40772891
486 1001.71167482
487 1002.39120422
488 1001.56143428
489 1002.88957559
490 1002.94816613
491 1002.94615433
492 1003.65909013
493 1002.40502024
494 1001.87199783
495 1002.90617136
496 1003.77771744
497 1003.00852407
498 1001.33152059
499 1003.62433839
500 1002.82470649
501 1003.40379653
502 1000.62889526
503 1002.87951782
504 1003.81676228
505 1005.22490776
506 1001.69411517
507 1002.4150685
508 1003.71625945
509 998.829371976
510 1003.04499384
511 1002.14910876
512 1003.30010487
513 1007.42827237
514 1002.81188452
515 1003.99413969
516 1003.12548824
517 1002.06826891
518 1001.68684064
519 1005.06275235
520 1001.95130016
521 1001.12476367
522 1000.63164873
523 1002.0848375
524 1002.20434846
525 1000.79137578
526 1004.80447259
527 1002.95193829
528 1004.62403327
529 1000.88002376
530 1002.15387922
531 1000.76909105
532 1001.54162294
533 1003.00701503
534 1004.86934563
535 1001.41926145
536 1001.60707856
537 1005.73874528
538 1000.9428882
539 1000.68947505
540 999.94075351
541 1000.23380465
542 1002.1234997
543 1002.58013999
544 1003.49215269
545 1002.47762345
546 999.744065519
547 1002.28596371
548 1000.60161172
549 1002.12601033
550 999.213119668
551 999.299990357
552 1002.07404275
553 1001.74905385
554 1000.49399391
555 1002.13755941
556 1001.19342256
557 999.442560912
558 1001.66150602
559 1000.57583139
560 1001.54764149
561 1000.09150837
562 991.54927343
563 996.909331844
564 997.604253385
565 998.125022146
566 1000.1802825
567 999.493007172
568 999.653869848
569 1001.22299389
570 1000.26306919
571 998.706425502
572 1000.23780654
573 997.493299339
574 999.492008187
575 1000.86424628
576 997.180223623
577 1000.79813651
578 999.07011549
579 999.111040951
580 998.442180588
581 998.471340378
582 999.803538605
583 1001.64595472
584 999.698341026
585 995.991631678
586 1000.10826172
587 999.662863699
588 997.438080291
589 997.834449785
590 1000.46671772
591 997.331639199
592 997.308016337
593 998.50224663
594 999.514485839
595 994.000214704
596 998.815903746
597 997.745842705
598 999.395865199
599 998.973554673
600 997.75032246
601 998.898464718
602 996.42656523
603 998.585254341
604 998.697947551
605 999.413344367
606 997.627890284
607 1001.16234949
608 999.239578681
609 998.470841906
610 999.010480119
611 1000.75532008
612 995.162762602
613 996.899393661
614 998.436199303
615 997.515687181
616 999.381632615
617 995.5977158
618 997.54603675
619 996.632130872
620 996.990086928
621 997.654763066
622 996.706632111
623 995.975015967
624 995.939058489
625 998.326305948
626 997.331141864
627 997.472156188
628 997.641824138
629 998.322817666
630 997.597535735
631 997.985068147
632 997.905645526
633 998.777745734
634 996.028585024
635 997.10192326
636 997.151636351
637 998.139468032
638 996.073230308
639 997.229447288
640 999.154715111
641 997.43783157
642 996.218107011
643 998.491528923
644 995.035271513
645 997.396545667
646 994.168456377
647 995.944265963
648 997.423157273
649 994.807354312
650 993.477324625
651 996.547957874
652 996.980644119
653 994.229739151
654 995.698086418
655 997.187432846
656 996.488374967
657 997.087507391
658 997.22795559
659 995.192226354
660 996.999778417
661 994.567671379
662 995.815087096
663 994.012318298
664 994.682922438
665 993.288843926
666 993.290077206
667 993.894753006
668 993.5207544
669 994.925878022
670 994.815518923
671 995.218720462
672 995.320253
673 995.636622502
674 994.81824049
675 994.837539299
676 994.023434102
677 995.811368432
678 993.578008542
679 993.84980892
680 994.383967945
681 993.931303941
682 994.478160017
683 994.847931276
684 995.707257088
685 996.100515507
686 992.467912892
687 993.827585324
688 992.461510482
689 995.441376218
690 991.595238756
691 994.620347197
692 995.277903985
693 994.308577701
694 992.339880378
695 993.973785432
696 990.407163813
697 995.256607011
698 991.033623293
699 995.738488205
700 994.622820377
701 993.514091631
702 994.431679809
703 994.461100287
704 994.674760004
705 994.066170512
706 992.493030838
707 994.180069871
708 995.475315821
709 992.587357613
710 992.723337933
711 995.427008324
712 993.481025878
713 994.572864522
714 992.189730489
715 993.54617245
716 992.72506256
717 991.952291063
718 994.103969358
719 994.854364513
720 992.426052474
721 990.388772161
722 993.191671095
723 993.092791363
724 992.729497344
725 992.920230526
726 992.629477969
727 994.22356111
728 992.949068663
729 989.706556954
730 993.57924254
731 995.004084492
732 993.72808519
733 991.544111814
734 992.981113003
735 993.847092649
736 991.45661832
737 991.219283973
738 992.004936217
739 993.703892139
740 991.448754493
741 991.47726146
742 991.538458678
743 990.711583548
744 992.69722288
745 990.576153761
746 991.699229524
747 992.041102247
748 992.340126563
749 990.140429142
750 992.26627664
751 991.960654873
752 991.507982011
753 989.324936603
754 990.621047577
755 988.058571124
756 991.446542814
757 992.683673158
758 990.180136046
759 990.534698059
760 991.442856704
761 989.340841771
762 991.651287808
763 990.810725922
764 990.293882088
765 990.247056738
766 991.421969266
767 991.861528196
768 989.015010281
769 986.807372241
770 990.23578009
771 990.117390793
772 990.823733696
773 990.359346937
774 990.575172521
775 988.49735058
776 988.948745012
777 988.985177585
778 990.527339421
779 990.046076744
780 991.673905886
781 989.684028529
782 991.105816404
783 990.169596248
784 990.804835722
785 986.959550203
786 991.167704584
787 991.364226225
788 986.265513032
789 991.484388459
790 989.933122593
791 991.081259744
792 990.228671031
793 991.676364435
794 990.357875722
795 989.764351954
796 991.535263456
797 990.16935114
798 991.004405262
799 987.271844562
800 990.601421364
801 989.030416394
802 988.607533931
803 984.803739694
804 989.947577326
805 988.659091561
806 990.384603481
807 987.083762201
808 989.027970947
809 990.439044296
810 989.213614745
811 986.230982693
812 991.550748187
813 989.844933367
814 989.374856077
815 982.911832071
816 986.355011362
817 987.112262303
818 988.363502306
819 989.802804062
820 988.528863931
821 989.918668282
822 988.673020374
823 986.267215294
824 989.19869218
825 986.757224666
826 988.511030547
827 989.783700094
828 987.503147666
829 987.803589086
830 987.395160233
831 988.925028605
832 989.936062505
833 989.000093708
834 988.934808428
835 987.601161221
836 989.775617867
837 985.50470406
838 986.754547027
839 987.417340826
840 988.007564186
841 988.99104617
842 987.205812668
843 988.835796647
844 984.957240544
845 987.082544284
846 987.598722837
847 987.807980007
848 984.908735894
849 986.770856512
850 984.885455359
851 986.329716709
852 986.224417339
853 985.935385246
854 986.435525094
855 986.938120707
856 986.895994979
857 985.930767941
858 984.797193328
859 984.007177348
860 986.688340921
861 986.408766807
862 986.678118711
863 988.140095538
864 984.574183973
865 987.440497453
866 983.837033298
867 987.363231679
868 986.483450384
869 987.771146266
870 984.810286146
871 986.35282235
872 987.462436312
873 986.547925758
874 986.451824036
875 985.204445932
876 983.911327943
877 987.070852439
878 985.373364126
879 985.274578783
880 984.54486091
881 985.777935283
882 985.664009809
883 988.157183199
884 986.000761193
885 987.092774876
886 983.450495069
887 985.05135319
888 987.653833257
889 986.472989136
890 987.15099585
891 985.114671042
892 984.025816901
893 985.983261948
894 985.323604905
895 984.714522644
896 984.282242933
897 987.254543839
898 986.739211734
899 986.246545363
900 982.839378737
901 983.036476797
902 985.728621025
903 982.73699624
904 984.642772833
905 984.068908441
906 985.520729443
907 984.235984357
908 985.044803532
909 983.459683316
910 986.382982921
911 985.002839271
912 985.479695792
913 983.613249172
914 986.947617755
915 986.018018
916 981.804704317
917 984.721795168
918 985.280888802
919 983.846712747
920 982.294147983
921 985.835515316
922 983.762749873
923 983.6618682
924 985.500333592
925 982.713576827
926 985.555210064
927 984.039373383
928 985.30928489
929 983.593657788
930 981.940156639
931 982.198149637
932 982.874879536
933 983.387390958
934 983.911811984
935 986.307341751
936 982.80605379
937 983.043482962
938 983.957071921
939 984.904613219
940 980.799861903
941 982.339017966
942 984.289993486
943 983.011110483
944 982.073717399
945 982.893234697
946 984.254632579
947 982.799292483
948 982.926082484
949 982.67977758
950 981.619421733
951 982.750034335
952 982.706333935
953 984.707492639
954 984.760583776
955 983.094220242
956 985.355887144
957 981.452510457
958 984.740461804
959 982.953618351
960 984.633077714
961 981.682058214
962 981.63676642
963 982.232156955
964 982.22516235
965 983.324294944
966 984.499789194
967 982.23239815
968 981.662061854
969 981.083965335
970 981.366066471
971 982.834065913
972 982.331056863
973 981.161454778
974 981.744943645
975 984.058256249
976 982.022844306
977 982.682433151
978 979.961742294
979 982.698366878
980 981.389421702
981 982.885506125
982 980.184828552
983 982.69039995
984 980.309022813
985 980.985075784
986 982.66891403
987 980.695499441
988 979.365743157
989 980.27226572
990 984.071571525
991 982.04695412
992 981.944736641
993 980.379902114
994 979.725799242
995 980.351789436
996 982.778767654
997 983.993621753
998 981.094312596
999 982.098553099


==> data/results/sawtooth_combined_1000/cuckoo_hashing.txt <==
op perf
0 573.25455096
1 602.497291022
2 622.030484781
3 638.73326419
4 652.787107194
5 661.880388947
6 671.607233344
7 678.347010788
8 684.647917241
9 689.19495654
10 693.1815543
11 696.20792946
12 700.147118413
13 701.177575149
14 703.279886406
15 702.091020133
16 702.396894282
17 702.052327119
18 702.062061584
19 700.3546596
20 699.94655908
21 698.816536725
22 697.758677022
23 695.95645818
24 693.665154997
25 690.585915535
26 689.816208818
27 687.950715211
28 687.806987603
29 685.175424607
30 683.391652268
31 679.636510005
32 679.559957745
33 678.297777812
34 676.270611038
35 673.900426158
36 673.245056319
37 670.055359974
38 670.182780625
39 668.28235063
40 666.282221825
41 665.20310896
42 663.296017405
43 661.790046115
44 661.449374484
45 658.888922199
46 658.609024327
47 656.637513603
48 658.118258915
49 656.510665508
50 655.858339845
51 654.84357506
52 652.295934924
53 654.110578047
54 653.601392694
55 650.03096585
56 651.41996524
57 651.570643615
58 651.323758548
59 651.563850977
60 650.983073952
61 650.18977414
62 651.689962411
63 653.203702881
64 651.59346367
65 651.912049893
66 650.283426031
67 652.623939812
68 651.834498569
69 652.12961076
70 653.550667251
71 651.993764332
72 652.609458921
73 652.136946802
74 650.797935213
75 650.889750016
76 652.049137771
77 650.920996254
78 651.601530677
79 651.385382717
80 651.267447862
81 649.004548711
82 649.715587002
83 648.898527195
84 649.076583086
85 648.210598438
86 645.827221521
87 646.286558613
88 645.172320688
89 643.10387655
90 644.8413658
91 643.919978776
92 643.325426328
93 640.973972771
94 642.839395898
95 642.46273957
96 641.721353358
97 642.739200214
98 643.646230148
99 644.028838323
100 643.738731555
101 643.006699326
102 644.258082057
103 646.072460903
104 644.356468308
105 646.927925275
106 647.302609115
107 649.612287027
108 649.492778615
109 650.959872881
110 652.064763072
111 653.549812995
112 653.236345156
113 657.478622083
114 655.89447445
115 656.511096515
116 660.289262822
117 659.303347118
118 661.552315971
119 662.718081882
120 661.730488091
121 663.84719698
122 664.597442529
123 667.55117197
124 664.48472034
125 667.196977064
126 666.053009827
127 668.566956814
128 667.742399673
129 668.751052238
130 668.029893002
131 668.356829696
132 668.338403794
133 670.171776754
134 667.911877043
135 668.776545204
136 669.976686486
137 667.855449367
138 668.436128505
139 668.586177583
140 667.910538727
141 668.307696215
142 666.932550443
143 667.157138356
144 666.04812997
145 665.863967654
146 664.711638951
147 666.352592478
148 666.945116253
149 666.391669038
150 666.174585706
151 665.170918993
152 663.762814978
153 664.444542635
154 664.369388051
155 664.069490888
156 664.203357814
157 665.2661705
158 664.294802076
159 661.952571429
160 663.100841889
161 664.751738492
162 663.549752297
163 663.291507829
164 665.072266753
165 665.046944833
166 666.638334537
167 665.0113426
168 665.884917773
169 665.056454148
170 665.873056962
171 664.384726592
172 663.376210102
173 665.769542209
174 666.168483669
175 665.921722233
176 666.34793024
177 667.095164127
178 665.177777076
179 665.330018659
180 665.493844681
181 664.396534441
182 666.427641286
183 666.394666577
184 667.11296524
185 665.915181384
186 667.998990654
187 666.795691633
188 667.356936191
189 666.99605155
190 666.724116061
191 668.289942938
192 669.082052878
193 668.91063889
194 667.457603927
195 667.870391736
196 669.197795796
197 668.123733175
198 668.652341236
199 669.025203517
200 670.132592435
201 670.386866853
202 670.758854646
203 670.106097898
204 672.468161575
205 670.07432967
206 671.458643184
207 671.513990406
208 673.226926451
209 671.98949546
210 672.837483507
211 673.281998947
212 672.669456787
213 671.572729312
214 672.814961925
215 673.590957176
216 674.300990093
217 675.099332428
218 673.568044854
219 673.386616172
220 673.377093866
221 674.539213831
222 674.330886748
223 673.686139396
224 675.753638469
225 672.988949185
226 673.179226901
227 673.831857726
228 672.099131934
229 673.52403942
230 674.61452526
231 674.394099052
232 674.753702247
233 673.275652686
234 671.634185038
235 672.885587413
236 673.387749797
237 672.696606935
238 671.803951484
239 672.286533899
240 671.819183898
241 673.125190684
242 673.261487356
243 671.594491246
244 670.676642311
245 670.040880869
246 669.567119835
247 671.660913331
248 669.876940257
249 670.37596863
250 670.228596543
251 669.802009875
252 669.344714871
253 669.977584225
254 668.790075155
255 668.973174677
256 670.022810927
257 670.644145319
258 668.397593635
259 669.286477033
260 668.509859768
261 668.457017378
262 668.999579701
263 667.098946784
264 669.485983725
265 668.8320103
266 668.945429271
267 670.353723874
268 668.330698718
269 669.227689496
270 669.824442363
271 669.398033777
272 668.134223489
273 668.006018734
274 669.455394689
275 667.932175495
276 669.355579589
277 669.933822262
278 670.24488067
279 669.617783843
280 670.339119533
281 671.014280023
282 669.582363067
283 671.766493967
284 670.511828499
285 670.712403887
286 670.131469742
287 670.823424014
288 670.466648139
289 671.15873206
290 670.277338979
291 671.801582059
292 671.770555423
293 671.906416874
294 671.797858712
295 671.999091457
296 672.951359412
297 672.645589093
298 673.524379646
299 672.841105209
300 672.163281904
301 673.010123587
302 672.289132732
303 672.914566262
304 671.367807846
305 672.852876009
306 673.689543311
307 673.370972526
308 672.727153471
309 674.661973268
310 673.30307846
311 673.492059697
312 672.725908928
313 673.516781344
314 673.347508421
315 673.836738792
316 674.467330995
317 672.933245359
318 672.675112887
319 673.379587777
320 673.335040238
321 672.747293075
322 674.094286916
323 672.664027021
324 673.530050133
325 675.354768081
326 673.334360168
327 674.37363334
328 673.145014284
329 672.872004437
330 672.517004172
331 672.413335167
332 672.886832547
333 672.804210947
334 672.825373725
335 671.954161975
336 672.528085193
337 672.426108356
338 671.363976623
339 671.712120306
340 671.323864086
341 670.871802939
342 669.860449647
343 671.22630697
344 672.25376773
345 671.047488353
346 672.174012408
347 671.055931673
348 671.902466638
349 672.234335511
350 670.592988615
351 669.119323547
352 669.935729716
353 670.505421958
354 670.511378913
355 670.963291934
356 671.529773364
357 670.572303285
358 668.940171329
359 668.878200958
360 672.117991658
361 669.969841308
362 669.591329998
363 671.148596997
364 669.29834777
365 669.056424706
366 671.033078911
367 670.631889485
368 671.785335027
369 671.035105202
370 670.909273274
371 671.686741424
372 671.152425763
373 670.780563865
374 669.871331115
375 671.350793042
376 669.637737703
377 669.329594458
378 672.1239773
379 671.476903377
380 672.656900585
381 671.015968503
382 672.271393272
383 671.60892481
384 672.382817123
385 671.873123479
386 671.612533297
387 672.385190649
388 672.290601646
389 671.854954578
390 671.218985697
391 671.530224316
392 672.221230696
393 672.742540925
394 672.24167895
395 673.496142046
396 673.353969388
397 673.137084704
398 672.696493805
399 671.287924621
400 673.075919935
401 673.179113608
402 672.641064602
403 673.118734106
404 673.421193474
405 672.451090951
406 672.481615193
407 672.805229446
408 673.143428353
409 671.38933112
410 673.631454547
411 672.276590724
412 673.719499245
413 672.277381648
414 672.461265391
415 672.198750349
416 673.438426767
417 673.094041671
418 671.794248232
419 672.568681032
420 672.351058692
421 672.511350731
422 672.450299619
423 674.31906418
424 671.010002578
425 672.367672159
426 672.715500206
427 672.703055417
428 671.913640284
429 672.399319128
430 672.304839149
431 671.362737119
432 672.560765024
433 670.797774763
434 672.475849291
435 670.647968331
436 669.974329934
437 670.845812463
438 671.593025372
439 671.663281764
440 671.787253038
441 671.618961012
442 671.38730269
443 671.491444611
444 671.641177044
445 668.858404181
446 671.64850753
447 670.665847113
448 671.442412734
449 673.197694096
450 671.228784975
451 670.74918156
452 670.455634945
453 671.34166625
454 670.350241242
455 671.023848188
456 670.649430082
457 670.073880671
458 670.624918477
459 671.197360718
460 670.936731673
461 670.71836452
462 670.688000134
463 672.366768004
464 671.007638751
465 671.402628911
466 670.757729854
467 671.641064269
468 671.308541461
469 671.589980885
470 671.302682995
471 671.360708849
472 671.38595041
473 670.693510504
474 672.146678537
475 672.973437234
476 673.561352936
477 671.298289213
478 670.942921376
479 671.898177863
480 671.035105202
481 673.665603173
482 672.802966119
483 674.228248849
484 673.436045799
485 672.639254823
486 671.397895738
487 670.864039339
488 672.320659305
489 671.736260223
490 672.162943052
491 672.261111594
492 673.051570389
493 672.816206797
494 672.717197258
495 672.242921702
496 671.459206755
497 672.76811281
498 671.619299316
499 671.643545338
500 671.850553563
501 671.96274101
502 673.078977909
503 671.813090849
504 673.661178405
505 672.320546301
506 671.884860435
507 671.356426987
508 671.723964441
509 671.108397596
510 671.587500212
511 672.903925301
512 671.175624512
513 672.353771039
514 672.654977605
515 671.526053028
516 673.091889663
517 672.83782304
518 672.073272116
519 671.752504881
520 672.100148299
521 671.463489928
522 671.428775255
523 673.009330938
524 672.595370661
525 671.450302438
526 670.15089285
527 670.516099594
528 672.69932207
529 671.728250993
530 671.370174212
531 670.9586775
532 673.304891813
533 671.742577496
534 672.602835088
535 671.95495214
536 672.018510078
537 672.103987929
538 670.557577007
539 671.812639517
540 670.889243566
541 670.273969458
542 672.337497288
543 672.454143251
544 671.557057083
545 670.403608112
546 671.115829055
547 669.735730652
548 670.833211745
549 670.237019268
550 671.183958435
551 671.526616713
552 671.258071878
553 672.214791448
554 671.295698035
555 670.531723275
556 671.436890052
557 671.997849607
558 672.603287483
559 671.799663966
560 670.258133164
561 672.194005945
562 671.001110171
563 671.604188728
564 672.015461732
565 671.584906801
566 671.530788008
567 670.836136869
568 671.164024937
569 671.446921114
570 671.86364393
571 670.431811721
572 670.902071444
573 671.84886088
574 671.62459946
575 672.020203615
576 671.664747944
577 672.103874998
578 671.789735187
579 671.488739218
580 671.407136756
581 672.190504166
582 673.250155521
583 671.911834417
584 671.085766439
585 671.955855188
586 673.061876261
587 671.569234003
588 671.466758702
589 672.535548127
590 672.714821387
591 671.442638152
592 672.120250378
593 672.639367934
594 673.266020197
595 672.436055954
596 671.162673556
597 671.633621173
598 672.399545189
599 671.665988564
600 672.541654288
601 673.595381022
602 673.06108349
603 672.31071512
604 672.029348866
605 672.84393469
606 673.040245619
607 672.544255093
608 671.833965641
609 671.254467198
610 672.047301377
611 672.542671992
612 672.443516846
613 673.243696546
614 672.649887415
615 673.143088512
616 671.526616713
617 671.898742172
618 671.35090572
619 671.278348924
620 672.235239311
621 672.573317638
622 672.448603913
623 672.005300778
624 671.21211511
625 672.762455146
626 673.608993219
627 673.482874593
628 671.652454781
629 672.218519419
630 670.897457852
631 671.680199623
632 672.510672324
633 670.606254879
634 673.316338829
635 671.365779546
636 672.757250179
637 669.803019305
638 669.308427028
639 669.396017361
640 672.635861514
641 670.486652622
642 670.26251334
643 670.665172425
644 671.422576584
645 670.620083831
646 672.173334682
647 669.924285157
648 672.704978673
649 671.712007507
650 671.908448442
651 670.84693755
652 671.88768188
653 672.005413676
654 671.721482778
655 671.823923012
656 670.693398046
657 671.766042697
658 671.819748074
659 670.858076117
660 671.327131501
661 671.581636876
662 673.026090193
663 673.139576838
664 670.752330906
665 672.852989191
666 672.092243316
667 671.734229695
668 672.680090334
669 672.80579528
670 671.377724157
671 671.862966829
672 673.778057171
673 671.378512967
674 671.264718108
675 672.799231663
676 672.725116949
677 672.502418487
678 674.00705281
679 671.360934212
680 671.641064269
681 670.893181897
682 671.325328786
683 670.77111512
684 672.848009186
685 672.332072879
686 672.477319021
687 671.150286153
688 671.592912613
689 672.322580374
690 670.984451613
691 671.810270031
692 672.720591389
693 672.164524366
694 671.383020488
695 673.199506881
696 672.124880803
697 671.818055547
698 671.476001616
699 673.144108037
700 671.192517814
701 672.210950552
702 673.055760651
703 672.713463755
704 671.765704245
705 671.954274856
706 671.452782097
707 672.604644671
708 671.620314231
709 672.384851573
710 671.990850173
711 671.255931595
712 672.268342632
713 672.598650464
714 672.831598325
715 671.62459946
716 673.97423228
717 673.011029473
718 671.221463649
719 672.101277597
720 672.965624916
721 670.406192408
722 672.506375781
723 670.937857065
724 672.956340948
725 673.168464279
726 671.558410052
727 671.887230447
728 671.49922274
729 671.854728883
730 670.327773523
731 671.755099587
732 672.151761113
733 672.038946001
734 672.32371042
735 672.499478813
736 671.540821875
737 672.591525414
738 671.771457976
739 672.230720339
740 671.328708886
741 670.275092628
742 671.076872023
743 670.495306617
744 672.184630297
745 672.315348169
746 672.937773781
747 670.944046789
748 669.211118876
749 670.061533426
750 672.038946001
751 671.134408424
752 671.320146032
753 671.329835593
754 671.905965416
755 671.415927228
756 672.030816645
757 671.188238097
758 671.18474679
759 672.892039519
760 671.926281624
761 672.058705672
762 670.555441189
763 670.182331481
764 670.850875385
765 670.280933172
766 670.53318452
767 673.255821391
768 671.142966539
769 671.547360962
770 671.553561937
771 671.866465196
772 672.73111341
773 671.435537572
774 671.212227742
775 671.550405062
776 673.989449706
777 671.922895504
778 672.23105926
779 671.781273392
780 671.640951494
781 672.928490581
782 671.135196662
783 671.314174698
784 671.293782829
785 672.946038308
786 671.704901229
787 671.453345659
788 671.883393293
789 672.200218868
790 672.396267327
791 673.15634258
792 671.62505054
793 671.446808403
794 671.445794013
795 672.517569522
796 670.844462363
797 672.552396876
798 671.806659418
799 670.898920691
800 672.150292805
801 672.193328179
802 671.960031817
803 671.544316888
804 671.75069988
805 672.528650561
806 672.749782323
807 672.210724618
808 670.91309931
809 670.96295429
810 671.578818001
811 671.818958227
812 672.997328201
813 673.388203249
814 671.106708651
815 670.811949106
816 669.436011875
817 672.233205766
818 672.671606094
819 671.472169157
820 671.519739826
821 671.191954691
822 671.670725517
823 672.38892051
824 670.956651671
825 671.944002875
826 671.653357016
827 671.555591372
828 670.334513681
829 672.16621864
830 670.462714814
831 672.070787872
832 671.921541065
833 670.201532952
834 671.57926902
835 671.744946505
836 670.604793315
837 672.264727093
838 671.832950081
839 671.619637621
840 672.10410086
841 672.623306566
842 671.266295199
843 670.54105287
844 671.946937694
845 670.289244891
846 670.972746094
847 670.539703997
848 672.210498684
849 672.503662203
850 672.075417615
851 671.197248091
852 672.577049586
853 672.339305443
854 672.194570752
855 672.774223194
856 672.141821924
857 670.833661762
858 670.609178024
859 671.664747944
860 672.006655554
861 670.758742166
862 670.704981359
863 670.886543022
864 671.752730507
865 671.377160722
866 670.600071385
867 670.943033917
868 670.961716266
869 670.784950873
870 671.540145425
871 671.16154741
872 672.343034795
873 672.627491496
874 672.627039069
875 670.773477281
876 673.22703976
877 672.304387156
878 673.262167278
879 671.037694368
880 672.299980251
881 671.81410635
882 672.022122968
883 671.312372052
884 671.43734088
885 673.750252235
886 671.611856703
887 672.098341429
888 672.991553451
889 672.103084483
890 671.42967689
891 671.95235589
892 670.150331473
893 671.344708486
894 671.720129152
895 671.490430086
896 671.052104008
897 671.728250993
898 670.972633542
899 672.611430695
900 671.247370598
901 671.834529843
902 672.385077623
903 671.537101418
904 671.601820713
905 671.670951088
906 672.062431912
907 672.372984121
908 672.069094079
909 672.12996305
910 671.006513125
911 671.717196313
912 670.146065036
913 671.282066515
914 671.582200654
915 672.654072677
916 671.211326691
917 671.787253038
918 670.176829507
919 671.97244913
920 670.648530542
921 671.874252015
922 672.899623731
923 671.242076407
924 672.035107114
925 670.542401749
926 671.495615469
927 671.765365793
928 671.436213811
929 672.357613568
930 671.202766832
931 670.448667601
932 672.22439388
933 671.282291825
934 672.683823468
935 672.898604947
936 672.032510245
937 670.769090424
938 671.51658327
939 672.052608278
940 673.111031684
941 672.411526613
942 671.440609399
943 672.470874866
944 672.170171978
945 671.771683614
946 672.065593602
947 671.91499469
948 671.989382568
949 672.854686938
950 671.873349186
951 670.305981274
952 670.246452972
953 670.557239772
954 671.633057309
955 671.07180569
956 672.288454774
957 672.739825441
958 671.32262473
959 671.770442604
960 670.802161995
961 672.286533899
962 671.569459506
963 670.468895775
964 671.476452496
965 670.538917157
966 670.37596863
967 671.768750325
968 671.552998207
969 671.379076404
970 671.631365722
971 671.727010143
972 671.151074429
973 671.84863519
974 672.050801664
975 672.793799801
976 672.26574396
977 672.275686814
978 671.461573765
979 671.218535163
980 672.230833312
981 673.085773508
982 671.558071809
983 672.773317945
984 670.275878849
985 671.760740321
986 671.821779118
987 670.390574577
988 671.410630377
989 671.776986163
990 671.677041558
991 673.51258534
992 672.189713447
993 671.356652347
994 672.745709018
995 672.90052932
996 671.815686023
997 672.26596993
998 671.93023214
999 673.1526042


==> data/results/sawtooth_combined_1000/double_hashing.txt <==
op perf
0 174.236077165
1 180.148297177
2 180.236962942
3 180.107934182
4 179.844041944
5 179.597604383
6 179.364162117
7 179.104255737
8 178.852714387
9 178.60439065
10 178.161236186
11 177.806961827
12 177.464729994
13 177.044765238
14 176.695045511
15 176.437526956
16 175.897472881
17 175.381912749
18 175.01010574
19 174.634229697
20 174.199912865
21 173.744383007
22 173.26576777
23 172.80029224
24 172.317072719
25 171.71126459
26 171.200644673
27 170.7158984
28 170.155571963
29 169.650141117
30 169.117646437
31 168.564641316
32 167.920458765
33 167.314676408
34 166.658208763
35 166.001601998
36 165.204653666
37 164.635632329
38 163.901397411
39 163.210680507
40 162.40472679
41 161.614052471
42 160.845396973
43 160.017992423
44 159.180963007
45 158.247610273
46 157.418810068
47 156.448108529
48 155.46771198
49 154.631862127
50 153.533712741
51 152.524255456
52 151.584151013
53 150.518904516
54 149.487065034
55 148.451109371
56 147.359952509
57 146.198531173
58 145.009718914
59 143.980494099
60 142.85620919
61 141.631258557
62 140.529448209
63 139.403534793
64 138.276539874
65 137.096015743
66 135.91406507
67 134.738221825
68 133.523042873
69 132.468073952
70 131.340814375
71 130.252564934
72 129.081475582
73 128.00169167
74 126.944604897
75 125.921675836
76 124.863239635
77 123.922605252
78 122.910743969
79 121.978958569
80 121.013959021
81 120.091197255
82 119.243483567
83 118.453283224
84 117.608324176
85 117.041619737
86 116.521953683
87 115.970325745
88 115.480048541
89 114.966476781
90 114.484773869
91 114.029233218
92 113.590788559
93 113.190396689
94 112.72438811
95 112.376905849
96 112.029115023
97 111.659826107
98 111.329586146
99 110.961291791
100 110.673492749
101 110.370199031
102 110.053675654
103 109.758002264
104 109.493964337
105 109.227155072
106 108.996726011
107 108.800484989
108 108.631412044
109 108.385927605
110 108.171394221
111 107.988541444
112 107.816915018
113 107.622599293
114 107.487694943
115 107.310809099
116 107.166784041
117 106.974856951
118 106.874085041
119 106.804150666
120 106.644814433
121 106.522432453
122 106.412188303
123 106.268889461
124 106.170730444
125 106.034654882
126 105.944991983
127 105.815811602
128 105.746665041
129 105.617816965
130 105.473519278
131 105.413669196
132 105.27843435
133 105.154218125
134 105.050279033
135 104.916001888
136 104.773787107
137 104.669546597
138 104.505741532
139 104.2842825
140 104.141181909
141 103.977822362
142 103.811234841
143 103.572988455
144 103.401500945
145 103.156235224
146 103.055508222
147 102.884257268
148 102.684124508
149 102.54634627
150 102.406200081
151 102.254049931
152 102.133194759
153 101.971558909
154 101.743530555
155 101.654278526
156 101.512822757
157 101.419387142
158 101.286531393
159 101.169514529
160 101.118338488
161 100.889774667
162 100.763502694
163 100.710636914
164 100.694031092
165 100.606389924
166 100.492420397
167 100.324861935
168 100.201964575
169 100.10094179
170 100.09740228
171 100.054534724
172 99.911705528
173 99.7192926841
174 99.7526458579
175 99.5947663249
176 99.6565660335
177 99.5514906691
178 99.4862307202
179 99.5723219414
180 99.4657000988
181 99.333272591
182 99.1947764824
183 99.2747089042
184 99.0242570563
185 99.1607431344
186 99.1342236495
187 99.1759101714
188 99.0321979424
189 99.0064970291
190 98.8904931674
191 98.9802804062
192 98.8386385837
193 98.7237365552
194 98.6922560554
195 98.5793167827
196 98.6662542417
197 98.7889829044
198 98.562420283
199 98.5970113619
200 98.5069547141
201 98.6316607779
202 98.5572669833
203 98.5815883899
204 98.4627454633
205 98.3416209915
206 98.3438381353
207 98.2862152084
208 98.372420918
209 98.3350716925
210 98.3394353772
211 98.2723765341
212 98.3351079542
213 98.3518661443
214 98.1481408779
215 98.1766509662
216 98.1820248104
217 98.1849023481
218 98.064207638
219 98.1080957452
220 98.1345842222
221 98.1691237539
222 98.0005006846
223 97.927880327
224 98.1433390337
225 97.9894236096
226 97.9266864028
227 98.0800607429
228 97.9133370522
229 97.9221075658
230 98.0716851059
231 97.9404206874
232 98.0674749829
233 97.9061856565
234 97.8959061572
235 97.8923986822
236 97.7969166344
237 97.8334919948
238 97.8333556027
239 97.957409245
240 97.8705616801
241 97.9867855511
242 97.8102701322
243 97.7860911166
244 97.8032820483
245 97.880742446
246 97.8192422677
247 97.7653648353
248 97.8416666467
249 97.8332000682
250 97.9105449118
251 97.8263953223
252 97.8042146917
253 97.6691000679
254 97.833551816
255 97.7781719325
256 97.7693961161
257 97.7436537306
258 97.7769434145
259 97.6927464455
260 97.6852574655
261 97.6814000988
262 97.8653032856
263 97.7329593973
264 97.6777338551
265 97.756782445
266 97.6747261665
267 97.7775576696
268 97.6984802635
269 97.7224201983
270 97.80031923
271 97.8297903989
272 97.7465844533
273 97.8178572319
274 97.6042619096
275 97.6436535873
276 97.5092433887
277 97.8257900233
278 97.7543241259
279 97.759064086
280 97.6990362625
281 97.6745544404
282 97.7231985028
283 97.762872633
284 97.7876139079
285 97.5895050685
286 97.6498774872
287 97.6604892664
288 97.7049235587
289 97.6670134008
290 97.5477329102
291 97.723704646
292 97.6639396046
293 97.5451185801
294 97.8117817177
295 97.6830961576
296 97.6689426705
297 97.7757268776
298 97.6459561709
299 97.601554051
300 97.6277172509
301 97.4977186143
302 97.5952005803
303 97.7995827381
304 97.6890745785
305 97.6030877713
306 97.7282386821
307 97.5587745886
308 97.5733150644
309 97.6610329109
310 97.7630494485
311 97.7120766117
312 97.5034509518
313 97.7076061292
314 97.6553249447
315 97.6185181548
316 97.6704045782
317 97.6501516336
318 97.7200065785
319 97.6987236614
320 97.5114873408
321 97.5495813428
322 97.6067031599
323 97.7760065111
324 97.7639335358
325 97.6464448284
326 97.6833442499
327 97.6274027233
328 97.641935063
329 97.5990868629
330 97.7600747317
331 97.7120050044
332 97.582446128
333 97.5860123723
334 97.6712774509
335 97.7416880713
336 97.5948029206
337 97.592719427
338 97.636310358
339 97.6633243917
340 97.6292065191
341 97.6605703358
342 97.7078638928
343 97.6721384145
344 97.6208672023
345 97.639840023
346 97.5353880333
347 97.5376236753
348 97.7416737411
349 97.6440802483
350 97.6907565885
351 97.7413417604
352 97.5506852021
353 97.5889693627
354 97.7931484702
355 97.6570558614
356 97.7471457772
357 97.6079940947
358 97.6927201998
359 97.6934717852
360 97.6384481462
361 97.6434533677
362 97.6609709161
363 97.622272873
364 97.6593400026
365 97.5502950421
366 97.4073950331
367 97.6314965066
368 97.7019070362
369 97.6914914423
370 97.5675697497
371 97.6673925714
372 97.6895278804
373 97.7577667629
374 97.7163040166
375 97.4977281201
376 97.7371647279
377 97.6477058257
378 97.5770948698
379 97.5712324881
380 97.6166289927
381 97.8007472613
382 97.5821390337
383 97.7648797658
384 97.6011087096
385 97.4954444035
386 97.5960030533
387 97.6712989152
388 97.7767952296
389 97.6401951486
390 97.5883741408
391 97.7217159152
392 97.701236458
393 97.5753334631
394 97.6857799152
395 97.8164172189
396 97.5953505965
397 97.7758463789
398 97.6037522396
399 97.5879455856
400 97.8521765272
401 97.5791800768
402 97.6315274853
403 97.6709364086
404 97.5376117833
405 97.655329713
406 97.7468782518
407 97.580755943
408 97.6446451628
409 97.6106451436
410 97.6696843506
411 97.6716208806
412 97.7435152004
413 97.8088088178
414 97.6303812859
415 97.6441970444
416 97.6799307059
417 97.6811257769
418 97.6091350047
419 97.6204526563
420 97.528439171
421 97.5879051112
422 97.6255394269
423 97.5617465855
424 97.7700485123
425 97.5875170342
426 97.5898693518
427 97.5298065109
428 97.6949320412
429 97.695163491
430 97.6687161144
431 97.6408410548
432 97.5328908949
433 97.6857632158
434 97.5413579015
435 97.7531965417
436 97.569518892
437 97.6399615757
438 97.6411818869
439 97.5700210646
440 97.6724818502
441 97.6367536375
442 97.6134940504
443 97.6866315918
444 97.5906550702
445 97.7109929655
446 97.6504829952
447 97.5963673851
448 97.6761667809
449 97.7007448656
450 97.6035545653
451 97.682397212
452 97.7082624745
453 97.6602436745
454 97.6789050195
455 97.6971773893
456 97.6212865168
457 97.7018593079
458 97.6066245616
459 97.6143063527
460 97.7963212642
461 97.494156444
462 97.6323472369
463 97.6372874848
464 97.7756503969
465 97.5054712148
466 97.6881107293
467 97.5040261241
468 97.6725796344
469 97.552726456
470 97.7318370817
471 97.6009586757
472 97.5678910315
473 97.7755595762
474 97.6682415426
475 97.7143561663
476 97.7629968817
477 97.8490168632
478 97.6764744673
479 97.6376378253
480 97.7059330853
481 97.5781422229
482 97.6732951346
483 97.5652637221
484 97.6562190056
485 97.650297051
486 97.5859790417
487 97.5675435712
488 97.6371468727
489 97.6836662946
490 97.5045181156
491 97.6811997244
492 97.7620267945
493 97.7196771322
494 97.7117758617
495 97.7350441071
496 97.6811090791
497 97.6331646192
498 97.5820580944
499 97.7462500506
500 97.5773662273
501 97.8180749119
502 97.5208398378
503 97.5606710301
504 97.5518937664
505 97.7502272021
506 97.6991651216
507 97.553518714
508 97.6165241738
509 97.5300252888
510 97.727768307
511 97.5849410432
512 97.7078376391
513 97.7010169113
514 97.6773903825
515 97.7186792578
516 97.701341459
517 97.6944071075
518 97.4949168588
519 97.7801271083
520 97.69834902
521 97.6959843116
522 97.5957315921
523 97.6247459987
524 97.6700134599
525 97.5827294182
526 97.6255799326
527 97.6987570691
528 97.7436585075
529 97.6561641694
530 97.6186777721
531 97.7234038244
532 97.5486773387
533 97.6128270673
534 97.6216319774
535 97.6043071609
536 97.8142740223
537 97.7881087655
538 97.5742480874
539 97.6258825349
540 97.5720488474
541 97.7128595253
542 97.5432060925
543 97.6979051811
544 97.7372745824
545 97.685436386
546 97.6909068986
547 97.8207134627
548 97.6765961113
549 97.6524473717
550 97.4915402325
551 97.5865837574
552 97.6615527171
553 97.6541710342
554 97.7507001822
555 97.7188487518
556 97.6584792646
557 97.5784659548
558 97.5407252036
559 97.6910548233
560 97.624498204
561 97.6387460617
562 97.6009777276
563 97.7247026231
564 97.7088352921
565 97.5159280079
566 97.7485718078
567 97.6993130712
568 97.5850457943
569 97.5691214415
570 97.5517462628
571 97.626580672
572 97.6500324393
573 97.6135369282
574 97.5998893998
575 97.6216891574
576 97.4845239663
577 97.6669919384
578 97.7563954128
579 97.744931571
580 97.5762117782
581 97.6304670712
582 97.5964340605
583 97.6451409581
584 97.6869751294
585 97.7520188175
586 97.434268285
587 97.634027294
588 97.6711987487
589 97.6757589205
590 97.6067627041
591 97.5455943349
592 97.5951577187
593 97.7430494551
594 97.5898788756
595 97.5575206459
596 97.590000304
597 97.6497940517
598 97.6260874478
599 97.6931496757
600 97.599696504
601 97.6156260751
602 97.667440266
603 97.6934216791
604 97.7829835265
605 97.6515200045
606 97.6087681956
607 97.6579642597
608 97.5923694088
609 97.643126821
610 97.6386006787
611 97.7423663701
612 97.5937980703
613 97.6881918446
614 97.6084204442
615 97.6097090425
616 97.6370920579
617 97.6792628146
618 97.5849196169
619 97.5903931627
620 97.6826619991
621 97.5125404174
622 97.7394979948
623 97.7459681987
624 97.703988035
625 97.6779866906
626 97.5998512969
627 97.6195235142
628 97.5506970973
629 97.5870599168
630 97.8368995291
631 97.5482110695
632 97.6247436161
633 97.5680742821
634 97.5785921156
635 97.703820979
636 97.6448287018
637 97.6018326891
638 97.6936244896
639 97.6869918292
640 97.6899263125
641 97.6211936002
642 97.6024376014
643 97.6676477382
644 97.6719762374
645 97.6879079417
646 97.6861616172
647 97.4738126246
648 97.6592565508
649 97.5810225598
650 97.5316613985
651 97.7692073291
652 97.7325247954
653 97.5131061881
654 97.6524497557
655 97.6125698049
656 97.7204768789
657 97.5572517781
658 97.8374642838
659 97.5833340937
660 97.6222085448
661 97.6044500602
662 97.6782824622
663 97.5995464744
664 97.7911784289
665 97.5055853027
666 97.633450587
667 97.6513435922
668 97.6656517496
669 97.6962754199
670 97.5543561898
671 97.7440645467
672 97.6040928129
673 97.6455056569
674 97.5176587414
675 97.6623920489
676 97.7397893624
677 97.6283320153
678 97.6511743323
679 97.6707718506
680 97.7345306823
681 97.7520928723
682 97.5124595936
683 97.6016112074
684 97.7323146596
685 97.73293313
686 97.6831820355
687 97.7128046255
688 97.6885544793
689 97.6273979577
690 97.6910142633
691 97.8070796921
692 97.6737005894
693 97.6332075142
694 97.7260157819
695 97.6926462349
696 97.5947719652
697 97.5918408146
698 97.6644308267
699 97.7811549216
700 97.8663041568
701 97.5585057139
702 97.7264168993
703 97.5730246884
704 97.4928304991
705 97.6875643975
706 97.7172899067
707 97.6938774075
708 97.7123606552
709 97.7058113682
710 97.6844535241
711 97.6723602164
712 97.5675792691
713 97.7847333145
714 97.6127865722
715 97.6757994679
716 97.6416204437
717 97.6040666149
718 97.7256433187
719 97.6053622434
720 97.7121052547
721 97.5779137076
722 97.5488010435
723 97.6667892385
724 97.6168672185
725 97.6462922714
726 97.545775123
727 97.4940899083
728 97.5864718606
729 97.7245545965
730 97.5901693519
731 97.5234695106
732 97.668935516
733 97.6646072863
734 97.6557397869
735 97.7017543058
736 97.5708112235
737 97.7984325894
738 97.6786307117
739 97.6207028129
740 97.5736340039
741 97.6014635535
742 97.6744113359
743 97.6601721431
744 97.7711812648
745 97.7797040379
746 97.7418361498
747 97.6844773797
748 97.597841409
749 97.6558756843
750 97.7042362334
751 97.7132987262
752 97.6429909591
753 97.7001888471
754 97.534313059
755 97.6293232797
756 97.6680245289
757 97.5843815807
758 97.7123606552
759 97.6497296872
760 97.7940259292
761 97.5289789684
762 97.7988008253
763 97.6892272692
764 97.6880654002
765 97.7276847383
766 97.7603542757
767 97.774993146
768 97.6789050195
769 97.6503876391
770 97.6186920662
771 97.5929551549
772 97.4985337439
773 97.6382360315
774 97.659614202
775 97.6312939539
776 97.6180011889
777 97.5543300184
778 97.6794774929
779 97.595288685
780 97.5957863605
781 97.5897550665
782 97.6102044831
783 97.653226946
784 97.5556481196
785 97.690861567
786 97.7074581544
787 97.5347458998
788 97.7675465127
789 97.7439284037
790 97.6114978926
791 97.7203527382
792 97.6433151214
793 97.5870980098
794 97.6420137181
795 97.5640215109
796 97.5810011352
797 97.6988549059
798 97.5416052744
799 97.6656350571
800 97.7258558134
801 97.6395325673
802 97.5275736052
803 97.7173113912
804 97.6388032617
805 97.5862766371
806 97.628970616
807 97.6982750466
808 97.7497590041
809 97.6048263635
810 97.8215459634
811 97.6191470976
812 97.5818367024
813 97.6098591033
814 97.7027733128
815 97.5108265052
816 97.6638990671
817 97.6414631349
818 97.6780487071
819 97.5753334631
820 97.5154834475
821 97.6353880636
822 97.71763366
823 97.5273714835
824 97.6485306166
825 97.5938480742
826 97.8054056314
827 97.5146704118
828 97.7512448316
829 97.6210506519
830 97.5869051645
831 97.6840551367
832 97.6027257708
833 97.6275480729
834 97.5602760312
835 97.5852148251
836 97.7564264708
837 97.7256504815
838 97.6446570809
839 97.5670676023
840 97.6121124528
841 97.580722616
842 97.7341390503
843 97.6364271355
844 97.6557397869
845 97.7295853646
846 97.7625261719
847 97.6485306166
848 97.5451090651
849 97.7103986411
850 97.662189368
851 97.5539255541
852 97.6472648305
853 97.5553292976
854 97.7433599515
855 97.5995321859
856 97.5454278202
857 97.7080428962
858 97.7098496732
859 97.5522958348
860 97.6781298057
861 97.6225897501
862 97.6704904338
863 97.6048263635
864 97.7556046343
865 97.5687192344
866 97.7397153262
867 97.6304480078
868 97.595822079
869 97.5282917383
870 97.7997859896
871 97.6204860104
872 97.8138937104
873 97.739856234
874 97.6985494648
875 97.5825080232
876 97.7583473287
877 97.6954951581
878 97.7690137634
879 97.5872313353
880 97.6664029185
881 97.7707056967
882 97.6004109368
883 97.7430160171
884 97.7768932228
885 97.7204935901
886 97.7096181537
887 97.6415370223
888 97.7692479541
889 97.6839048477
890 97.6421162083
891 97.6058028602
892 97.7201402675
893 97.633512547
894 97.7922016929
895 97.7160175632
896 97.5508398396
897 97.6249056364
898 97.6456439094
899 97.7052767713
900 97.6847254791
901 97.5774876246
902 97.6648958231
903 97.6931592197
904 97.5266604975
905 97.7908030781
906 97.5514369827
907 97.7359324641
908 97.7749023265
909 97.5883027147
910 97.7268204076
911 97.6361602159
912 97.7810258462
913 97.6477868739
914 97.6516248986
915 97.525492981
916 97.6870538571
917 97.5965578865
918 97.4951877594
919 97.6553464019
920 97.6331717683
921 97.6074272224
922 97.8316926062
923 97.5872194313
924 97.5180201111
925 97.5884241392
926 97.8371723335
927 97.561082689
928 97.7992049316
929 97.5981843224
930 97.5100705963
931 97.6984516285
932 97.7151534388
933 97.6767678445
934 97.7738698648
935 97.6302430766
936 97.6067936671
937 97.6035140779
938 97.6067079234
939 97.8461685532
940 97.5096070731
941 97.7430757278
942 97.4908820434
943 97.5485512553
944 97.6956765023
945 97.6998308987
946 97.621829725
947 97.6970461493
948 97.7122962082
949 97.7801055962
950 97.6253893178
951 97.6786688761
952 97.666612771
953 97.6490073808
954 97.6448716071
955 97.6135702776
956 97.5879265388
957 97.8123916269
958 97.6454436817
959 97.7995707821
960 97.6412224056
961 97.4811884458
962 97.6116360489
963 97.6891604669
964 97.6477296634
965 97.7356148507
966 97.725979968
967 97.5402685245
968 97.6223657916
969 97.7364673965
970 97.5789372741
971 97.6990338762
972 97.6852741647
973 97.562374797
974 97.7526590373
975 97.7131316384
976 97.7059378585
977 97.6792651999
978 97.6710103407
979 97.5849934187
980 97.6697129687
981 97.7570261335
982 97.7196508721
983 97.5831174571
984 97.6028186523
985 97.5413912016
986 97.5120364592
987 97.6763027351
988 97.669460176
989 97.6032830621
990 97.5683574889
991 97.5081713676
992 97.6434152308
993 97.6497773646
994 97.7441242586
995 97.5662751243
996 97.5592338205
997 97.62101015
998 97.6758662519
999 97.7061454943


==> data/results/sawtooth_combined_1000/double_hashing_metadata.txt <==
op perf
0 1424.64399037
1 1413.0485852
2 1429.72644329
3 1417.80572588
4 1395.02068293
5 1364.4240084
6 1341.10818452
7 1311.2514223
8 1276.937801
9 1243.94780519
10 1205.96421663
11 1170.42499887
12 1135.00324469
13 1096.28266991
14 1055.81290995
15 1018.9956066
16 983.003138483
17 943.910256788
18 906.25618095
19 868.718028462
20 833.925420382
21 797.302407036
22 764.902743572
23 733.443789968
24 703.338872713
25 676.169553573
26 651.513441292
27 630.469321363
28 612.191518607
29 595.676165418
30 583.032670673
31 571.554640052
32 562.30659289
33 556.110507499
34 550.830576771
35 545.741382164
36 544.194438496
37 541.925232743
38 540.047273038
39 538.567926341
40 536.417015952
41 534.026000658
42 532.169372482
43 529.918327663
44 528.042697533
45 525.846194984
46 524.717541268
47 521.922030068
48 517.237054138
49 511.202687393
50 506.284061051
51 502.858372705
52 498.334752134
53 495.153376853
54 492.403688301
55 489.41870639
56 486.500286001
57 484.468074644
58 482.726652533
59 480.589645047
60 479.291032704
61 477.980056282
62 476.205045797
63 476.207993842
64 473.79302707
65 473.008536503
66 472.003022707
67 471.55314398
68 471.277853405
69 471.17171217
70 470.029508453
71 468.871943336
72 469.277625699
73 467.858802085
74 468.259881893
75 468.179862999
76 466.478613588
77 467.131517025
78 465.981541772
79 464.873895983
80 465.295309556
81 463.888431121
82 462.536508585
83 460.881952923
84 460.524316144
85 460.830926548
86 461.447929004
87 462.150188413
88 462.763663936
89 462.648907888
90 463.455438007
91 463.777149514
92 463.615028916
93 463.933625944
94 464.812043373
95 464.618596917
96 465.405209118
97 464.999056052
98 464.65616141
99 465.57611669
100 465.497554043
101 465.923464383
102 464.637216489
103 466.375764783
104 466.486991427
105 466.671325602
106 465.686148957
107 466.519145538
108 467.050247251
109 466.57024215
110 466.620206848
111 466.576936146
112 467.576601906
113 467.532552538
114 467.25745921
115 468.4988407
116 467.31778053
117 466.275135435
118 467.826955487
119 467.601253499
120 467.087606017
121 468.195316572
122 467.362226289
123 467.883428715
124 467.250527351
125 467.64192611
126 466.719079219
127 466.98519727
128 468.302642925
129 466.974511831
130 467.815465511
131 468.019742945
132 466.854061887
133 466.489439554
134 467.402693478
135 466.276548621
136 466.386531596
137 466.229591965
138 466.246819177
139 467.275417505
140 465.580451953
141 466.847795831
142 466.220190901
143 466.258993116
144 466.541237055
145 466.314870956
146 466.419759593
147 466.201987606
148 465.192170304
149 465.446583779
150 465.631614152
151 465.577525642
152 465.309436592
153 465.270142824
154 465.512126765
155 464.470772712
156 465.23913466
157 464.614009715
158 464.335224029
159 465.031654123
160 465.486015695
161 464.724127559
162 465.587713699
163 464.603378549
164 464.946789746
165 465.08134389
166 464.836566368
167 465.637305557
168 464.935819097
169 465.251634836
170 463.800649205
171 463.707202289
172 462.45458407
173 463.664147657
174 462.384554136
175 463.111008403
176 462.518003513
177 462.724424238
178 462.53308557
179 462.247068516
180 462.409088928
181 463.601165771
182 462.867925035
183 464.361098335
184 463.68623836
185 464.160755579
186 463.45286053
187 463.20137228
188 463.855024895
189 464.005094776
190 464.357109191
191 463.917053487
192 464.09607717
193 463.955042756
194 463.98485739
195 464.870114128
196 465.317555966
197 464.900478755
198 464.899776325
199 465.923247299
200 465.571077049
201 465.187030772
202 464.720402132
203 465.901756927
204 465.769330999
205 465.517273484
206 466.438306246
207 465.400714669
208 465.583107341
209 465.530655485
210 464.904261103
211 465.761358551
212 465.077937179
213 465.990607493
214 465.734894151
215 466.202259286
216 465.313766889
217 466.708623772
218 465.985070304
219 465.668095763
220 465.820860203
221 465.941971587
222 465.582131889
223 465.802037162
224 465.58554599
225 466.165965572
226 465.340508264
227 465.738310492
228 465.681920156
229 465.088427844
230 465.053983466
231 464.670627519
232 465.383928943
233 464.452705768
234 464.437552191
235 464.81155726
236 463.967904556
237 465.062472423
238 465.426057995
239 464.914635861
240 464.145513332
241 464.35166466
242 464.850287411
243 464.666633056
244 464.997110043
245 464.907449131
246 464.588592863
247 464.423801581
248 464.761169111
249 464.993920786
250 463.857875802
251 465.431419437
252 463.876757223
253 464.537066167
254 464.668954154
255 464.939710105
256 463.83646796
257 463.774245828
258 462.970357628
259 462.603588509
260 462.604872525
261 462.110518814
262 463.216606223
263 463.530788178
264 462.477040905
265 462.68294339
266 462.368947301
267 461.895631218
268 462.44207335
269 462.512120708
270 462.744926551
271 463.597243404
272 462.733845441
273 462.927011108
274 462.655329298
275 463.479818061
276 463.04303082
277 463.102107994
278 463.32407689
279 462.858873288
280 463.661514112
281 463.893541999
282 462.526881484
283 463.747899222
284 463.054662793
285 463.726501529
286 463.450444171
287 463.057235842
288 464.171420362
289 463.720211628
290 464.541975548
291 464.390965181
292 464.224751628
293 464.765651216
294 464.582819147
295 463.800756761
296 464.466835616
297 464.574509563
298 464.460849202
299 464.367459543
300 464.991164005
301 465.241407369
302 464.781528281
303 465.070312818
304 464.527625342
305 464.254870353
306 464.802267305
307 463.87864007
308 464.513168135
309 464.620161983
310 464.556704314
311 464.542676897
312 463.795863034
313 464.115354943
314 464.386220732
315 464.555895017
316 464.514894322
317 464.449685759
318 465.102704561
319 464.566416099
320 464.89766905
321 465.323185565
322 464.73665407
323 464.655999481
324 464.592100331
325 464.683151147
326 463.89612438
327 464.247380716
328 464.301591742
329 463.855993124
330 464.717432631
331 464.769755387
332 464.082077556
333 463.924693888
334 464.735520177
335 464.104315799
336 464.496176674
337 463.726662811
338 465.243030747
339 464.07400124
340 463.441906572
341 463.480784724
342 464.147344503
343 463.848516352
344 463.553510821
345 462.64842629
346 461.608963431
347 462.380705778
348 462.588608848
349 462.246053574
350 462.217797257
351 462.839646196
352 461.688989906
353 461.796552527
354 462.537203891
355 461.29621006
356 462.560096675
357 462.643396321
358 461.764513028
359 461.567842107
360 462.278801038
361 462.750279935
362 462.586147997
363 462.535278433
364 462.598185019
365 463.033811423
366 463.075087162
367 463.583220142
368 462.51297638
369 462.821491718
370 462.459128729
371 463.349516587
372 463.033436223
373 463.02523557
374 462.856945151
375 462.799001419
376 462.646606927
377 463.165168868
378 463.916138807
379 462.666941799
380 463.519132274
381 463.714728264
382 463.954881316
383 463.115351498
384 463.522462472
385 464.141958746
386 464.100977234
387 464.175783369
388 463.699354032
389 463.664362641
390 463.740318406
391 464.173574923
392 464.126340759
393 463.765911374
394 463.781290019
395 463.911673073
396 463.529767592
397 463.908229674
398 464.04379831
399 463.98884014
400 464.015644751
401 462.442928762
402 463.545184299
403 464.299813247
404 464.247057428
405 463.355903786
406 463.987064041
407 464.197922854
408 463.353864157
409 463.247613609
410 463.768223482
411 463.830820491
412 464.31269417
413 463.886601992
414 464.077500943
415 463.478905105
416 463.917161096
417 464.295663479
418 463.862609461
419 463.221326803
420 463.856584821
421 464.415120242
422 464.237682266
423 463.289249431
424 463.836898248
425 463.571454151
426 462.989595582
427 463.876972405
428 463.406417159
429 463.645122314
430 463.289034794
431 462.752581928
432 462.148800129
433 463.156051863
434 461.680730231
435 462.732560709
436 461.861871432
437 462.232218764
438 462.261331585
439 461.622547861
440 461.850512614
441 461.635333938
442 461.806629096
443 462.021593965
444 461.910619371
445 462.189651204
446 461.970635068
447 462.467469749
448 461.58275573
449 461.779386053
450 462.235156589
451 463.236722999
452 462.29856929
453 461.792340758
454 462.266994322
455 461.987975839
456 463.363418362
457 463.030273845
458 462.02805134
459 462.541643202
460 461.92774226
461 462.80001879
462 462.846769139
463 462.794771345
464 461.840167509
465 463.241497637
466 462.994150763
467 463.155140183
468 462.289272658
469 462.145169272
470 463.241229396
471 462.925778878
472 463.442389824
473 463.371684677
474 463.89601678
475 462.476452722
476 462.82213433
477 463.029577056
478 463.607613642
479 463.693817408
480 464.197007067
481 463.402444402
482 464.065386813
483 463.456136078
484 463.229480758
485 464.171312635
486 463.69349489
487 463.473212639
488 463.937392577
489 463.515426141
490 462.429135625
491 463.281629945
492 463.506510181
493 464.317491014
494 463.338889539
495 463.369054454
496 463.422684703
497 464.130379793
498 463.705804634
499 463.692796103
500 463.01033578
501 463.839211065
502 463.656032136
503 464.160809441
504 462.748888043
505 463.88208303
506 462.886618816
507 463.457908116
508 463.399062242
509 463.341090049
510 463.565759411
511 463.457532228
512 463.740802281
513 463.503663591
514 462.937780005
515 462.38113337
516 462.409997674
517 463.251959266
518 462.729884206
519 462.87601299
520 462.152751421
521 461.260888928
522 462.407538723
523 461.384110808
524 461.96183179
525 460.773807405
526 461.126728577
527 461.790261559
528 462.381186819
529 461.533917205
530 461.624785373
531 461.626010687
532 462.183082505
533 461.634108575
534 462.072083707
535 461.556284712
536 462.40342271
537 461.566404058
538 462.821545269
539 462.146771113
540 463.004547631
541 461.625051745
542 463.036866648
543 462.473191007
544 461.735729249
545 462.768161134
546 462.43186211
547 461.877817383
548 461.968554262
549 461.69176096
550 462.118633709
551 462.05665808
552 461.868111021
553 462.180252147
554 462.267368281
555 462.775549578
556 462.574379069
557 462.797180871
558 462.65677414
559 463.15160075
560 462.695948842
561 463.261670227
562 463.585745341
563 462.8044096
564 462.891439806
565 462.623545063
566 462.389418126
567 462.450306824
568 462.577963179
569 462.608778117
570 463.134655127
571 462.868728461
572 463.410014175
573 462.528699906
574 462.964248975
575 462.105073452
576 463.13728269
577 463.221326803
578 462.935851211
579 462.749958728
580 462.542445497
581 462.429189085
582 463.559796201
583 462.689258704
584 463.092028426
585 463.270952355
586 462.681980052
587 463.261992145
588 462.003770413
589 462.289005519
590 464.027433302
591 462.780261172
592 463.496198172
593 462.92449308
594 462.443196079
595 463.818665455
596 463.26885982
597 463.434282064
598 463.037670661
599 463.549535541
600 462.62012076
601 462.403743436
602 462.164125111
603 462.770731001
604 462.9301185
605 463.072674741
606 461.958577329
607 462.62830707
608 461.863417981
609 461.699967739
610 461.311372144
611 461.14879081
612 460.690861229
613 461.566617102
614 461.259984693
615 460.610119558
616 461.789568497
617 460.69484069
618 461.112588593
619 461.562835607
620 461.265676114
621 461.303870778
622 461.283017197
623 461.674282561
624 461.715849216
625 461.87776405
626 461.876697397
627 462.547687221
628 462.613004792
629 461.74020649
630 461.981893082
631 461.591278233
632 461.63464134
633 461.696930131
634 462.054363006
635 462.462978393
636 461.699594697
637 461.568108413
638 461.005025531
639 462.777905363
640 462.105233607
641 461.636079814
642 461.536739651
643 461.721392002
644 462.201507378
645 461.351596398
646 461.938838143
647 462.598238518
648 462.520784528
649 462.031253411
650 463.067313896
651 461.972609182
652 461.532266355
653 462.253639034
654 462.630661356
655 462.996776732
656 462.235477081
657 462.333194518
658 462.592728158
659 463.331000076
660 462.219185956
661 462.72035611
662 462.695467146
663 462.444158423
664 462.301828542
665 463.323218215
666 462.06306306
667 462.763985161
668 462.67839433
669 462.386050738
670 462.934618934
671 462.92106432
672 462.514259893
673 462.239323023
674 463.659740517
675 462.937940739
676 462.842966638
677 462.977002312
678 462.941209013
679 462.734166625
680 462.358899623
681 462.908206923
682 463.12328724
683 462.879494647
684 462.859141086
685 463.599607563
686 463.228515143
687 462.614663381
688 462.968053468
689 463.001064092
690 463.300679129
691 462.341210356
692 461.885390761
693 462.275114714
694 461.936757624
695 461.447769304
696 461.534875768
697 461.456127116
698 460.502737746
699 461.114927478
700 461.432811172
701 461.433183783
702 461.960017822
703 461.641727242
704 461.259665552
705 461.792340758
706 461.307488428
707 461.387942595
708 461.742072033
709 461.706416126
710 461.341273632
711 462.18164062
712 461.678065883
713 461.635120831
714 461.454104179
715 462.821920125
716 462.457792055
717 461.721658486
718 461.670819011
719 462.02490268
720 462.168183464
721 461.922514577
722 460.884130158
723 461.823850916
724 461.760141927
725 461.72576237
726 461.111366003
727 461.069164063
728 461.53269238
729 462.342065395
730 460.594526203
731 460.781185383
732 460.990839882
733 462.183990363
734 461.902298426
735 462.066479122
736 462.404010707
737 461.693892563
738 461.594900392
739 462.676039558
740 462.344149566
741 462.389792283
742 463.165919696
743 462.189811418
744 462.996615958
745 462.642914734
746 462.413151585
747 462.729509499
748 462.419031873
749 463.000367391
750 462.330843258
751 462.335812994
752 462.337523036
753 462.573897626
754 461.864857881
755 462.429402926
756 462.701889848
757 462.528539456
758 462.190505683
759 462.382736848
760 462.684281366
761 462.862247567
762 463.000474575
763 461.856271945
764 463.507208406
765 462.443142616
766 462.424110423
767 462.126962451
768 462.060020673
769 463.140714654
770 462.006171709
771 462.745622484
772 462.476024954
773 462.886672382
774 461.6522233
775 462.307705999
776 462.265819025
777 461.990643765
778 462.103738824
779 461.82721012
780 462.059540299
781 461.96988811
782 461.033930829
783 461.192070817
784 461.209565901
785 460.940745491
786 462.181480411
787 460.745624644
788 461.503937494
789 462.327583596
790 460.069530308
791 461.266580371
792 461.129865007
793 461.067675975
794 461.324513424
795 461.188986715
796 460.696538614
797 461.629260463
798 461.270942133
799 461.005556846
800 462.466079558
801 461.425252627
802 461.481255612
803 461.353671649
804 462.242421189
805 461.94844078
806 461.613384942
807 461.467147115
808 462.203536874
809 461.274559267
810 461.899044804
811 462.160654207
812 461.146983223
813 460.840695551
814 461.855205391
815 461.586058162
816 461.606779342
817 461.846406512
818 461.522201756
819 461.734556653
820 461.297699624
821 462.107635959
822 461.479232454
823 462.065144716
824 461.935050546
825 461.241368877
826 461.919954122
827 462.082172304
828 461.359046103
829 461.823850916
830 461.909819267
831 461.732158179
832 461.364739969
833 462.134437218
834 461.964125945
835 461.52310702
836 461.24413456
837 462.387493898
838 462.405828163
839 462.071336421
840 462.540947883
841 462.306797655
842 462.260316581
843 461.754384993
844 461.956656686
845 462.787221658
846 461.795806132
847 462.21790408
848 462.16028042
849 462.310057024
850 462.628681614
851 462.299584462
852 462.286441
853 462.911421205
854 462.324965213
855 462.136038986
856 462.552768598
857 462.268757277
858 461.255304004
859 461.973782988
860 463.213602267
861 462.709276176
862 462.902314188
863 463.137604435
864 462.622421458
865 462.019459336
866 461.440742587
867 461.965566473
868 461.560811733
869 461.641887077
870 461.675348279
871 461.273389011
872 460.939842511
873 461.072565445
874 461.013420446
875 461.098502629
876 461.435366229
877 460.968739635
878 460.231827976
879 460.922474107
880 461.036428332
881 460.623804393
882 460.827157097
883 461.678172456
884 460.193016456
885 460.86527917
886 460.555282293
887 461.24413456
888 461.480456995
889 461.065071843
890 460.998012292
891 461.811640886
892 461.170163951
893 461.884004068
894 461.381130573
895 461.472630693
896 461.60960268
897 461.583448171
898 461.750014083
899 461.316319987
900 462.052014581
901 461.397788451
902 460.8979906
903 461.392306652
904 461.43893271
905 461.413383018
906 461.880750704
907 461.591864166
908 461.700553948
909 461.167080141
910 461.021921938
911 460.909886817
912 461.289453943
913 461.83936765
914 461.84262043
915 461.744897026
916 461.256367788
917 461.720485961
918 462.354143161
919 461.133798894
920 460.708583623
921 461.703804774
922 462.087083314
923 461.925661841
924 461.789994997
925 461.653555321
926 463.256519612
927 462.543568713
928 462.033761731
929 462.174965346
930 461.92150106
931 462.023781981
932 462.246534335
933 462.545173318
934 462.11607108
935 461.300359584
936 462.350295309
937 462.626594876
938 461.842993703
939 462.861444162
940 462.819724544
941 462.99859885
942 462.867871473
943 462.256737392
944 461.944546329
945 461.967967372
946 461.792767263
947 462.323843058
948 462.041553707
949 462.364457859
950 462.173203105
951 462.480142259
952 462.355853338
953 461.882777384
954 462.763717473
955 461.850939226
956 462.356601545
957 462.359059955
958 461.764779561
959 460.731667228
960 461.262112311
961 461.363143544
962 461.196856574
963 461.578920706
964 461.177926825
965 461.131619299
966 460.275465661
967 460.008420454
968 461.310786922
969 460.811389783
970 460.160510889
971 460.661309252
972 460.559895757
973 460.85975692
974 461.303977178
975 460.984570846
976 461.00369725
977 461.034993593
978 461.552130582
979 461.71393059
980 461.523320023
981 460.910046145
982 461.954309254
983 461.565392104
984 461.542544415
985 461.453731534
986 461.550852404
987 461.424507432
988 461.560012841
989 461.018255631
990 461.277697708
991 461.706629299
992 461.430256143
993 461.042698778
994 460.929697505
995 460.996684051
996 461.879950704
997 460.912011206
998 461.329355137
999 461.472204779


==> data/results/sawtooth_combined_1000/iht_p2_hashing.txt <==
op perf
0 524.581151458
1 541.651365016
2 568.496994854
3 582.446461521
4 588.70002084
5 589.3115677
6 587.657574869
7 589.630290016
8 589.431232753
9 589.248975664
10 588.748804288
11 587.508770404
12 587.473738088
13 585.743644023
14 583.131266201
15 584.121361727
16 579.44922482
17 579.967516019
18 577.889625104
19 575.702753154
20 573.546103643
21 572.191547987
22 570.24571888
23 567.45130523
24 566.065424993
25 563.926814142
26 561.087724663
27 559.895288383
28 559.457538781
29 554.0492342
30 551.217246154
31 551.986578998
32 548.766099425
33 547.652848883
34 545.483951999
35 544.07341509
36 540.258656936
37 538.837522705
38 535.870214378
39 534.872911522
40 533.633662359
41 531.536315358
42 528.621623082
43 526.79954395
44 525.267466194
45 523.263647697
46 523.266864924
47 519.903802199
48 520.218621876
49 518.966675074
50 514.985631257
51 513.437493542
52 512.487396013
53 509.25183267
54 509.199970466
55 506.767435682
56 504.670791257
57 502.952013977
58 502.321478714
59 500.598653415
60 498.14174449
61 496.848428313
62 495.372539345
63 494.054364507
64 492.173821028
65 490.530974027
66 488.318446132
67 487.518134151
68 485.323690275
69 483.827286722
70 481.950414773
71 480.112768887
72 478.395194616
73 476.583714491
74 474.850831547
75 473.464672433
76 471.21178708
77 469.51999445
78 466.834174549
79 463.315651278
80 458.910422751
81 456.384059965
82 453.045410893
83 451.045037524
84 449.272678077
85 464.822792121
86 470.098779506
87 476.877406741
88 483.390403613
89 488.398759028
90 491.966071068
91 495.048647193
92 497.201130536
93 499.25299271
94 501.441959033
95 503.750231568
96 504.357904474
97 506.294186034
98 506.896966855
99 507.649710024
100 508.274131045
101 509.178256306
102 509.70562334
103 509.292292523
104 509.63743501
105 509.333926198
106 509.343006097
107 510.116047575
108 509.425648053
109 509.889238036
110 508.962187927
111 508.854643254
112 508.332006375
113 507.596820921
114 506.810262908
115 506.879430997
116 506.352636888
117 505.686316204
118 504.215493635
119 504.039371523
120 503.627439587
121 502.707772579
122 501.538720795
123 501.317336631
124 500.314697945
125 498.609999973
126 498.839761071
127 498.076304792
128 497.606884093
129 495.975038568
130 495.820727091
131 494.364980767
132 494.691771779
133 493.552172722
134 492.897531409
135 492.400718166
136 491.342061534
137 491.478560415
138 490.564783556
139 489.535924839
140 488.989963114
141 488.279581076
142 487.867229861
143 486.887984846
144 485.961720066
145 484.006430993
146 484.273637366
147 483.100305875
148 482.843368026
149 482.276751379
150 481.102590918
151 480.077618949
152 479.428904289
153 478.314877554
154 478.193423501
155 476.962644643
156 476.822208853
157 475.58037451
158 475.170217851
159 473.638467022
160 473.686647519
161 472.734729043
162 470.518155766
163 469.223622594
164 468.622007614
165 467.208121946
166 466.485359357
167 466.16352084
168 464.107762109
169 463.589560056
170 465.938877905
171 468.414296988
172 472.455099934
173 474.843785298
174 477.515068883
175 479.874829449
176 482.881722227
177 484.61710221
178 486.835126225
179 488.308013952
180 489.134249498
181 491.058138214
182 492.080517659
183 492.811421398
184 493.948269292
185 494.135049333
186 495.088781177
187 495.59963281
188 495.46525426
189 496.985534242
190 497.238647327
191 499.008158908
192 498.607140952
193 498.776812215
194 497.944113242
195 498.769784327
196 498.90397034
197 498.361325666
198 498.243442743
199 498.464852869
200 497.863914873
201 497.673253123
202 496.714111971
203 497.080336508
204 494.785517282
205 495.353644732
206 494.912424009
207 494.148967383
208 493.132148567
209 493.611799494
210 492.747010381
211 492.46400796
212 491.359263099
213 491.369886421
214 491.001055407
215 490.242879804
216 490.58217141
217 489.743545792
218 489.229251115
219 488.901029931
220 488.768825542
221 487.856578947
222 487.818025339
223 486.412492629
224 486.094950142
225 486.090047209
226 485.848862379
227 484.949824666
228 483.894655166
229 484.313098732
230 483.746247036
231 482.810672675
232 482.086973793
233 481.253839503
234 481.373551291
235 481.003893606
236 480.265932852
237 479.741131685
238 478.740624912
239 478.19067949
240 477.407638331
241 477.654487194
242 476.175113874
243 476.141558314
244 475.093067763
245 475.176088379
246 473.712452515
247 474.245111452
248 473.521225767
249 472.146931181
250 471.536300633
251 471.349270281
252 470.276469658
253 469.524513699
254 468.015307377
255 469.462078614
256 470.460823433
257 470.836172083
258 473.842810703
259 476.241898976
260 478.044606342
261 479.415285941
262 481.306767125
263 482.769766012
264 484.527052538
265 485.247152145
266 486.731160979
267 487.092356973
268 488.980458629
269 489.233918392
270 490.039157804
271 489.997377289
272 491.113184154
273 491.6867449
274 491.731957402
275 492.39853605
276 493.094519439
277 492.559701006
278 493.796008672
279 494.320687827
280 494.155621465
281 495.216456637
282 495.192117829
283 495.806284518
284 494.466915219
285 495.317945208
286 495.150373455
287 495.198922645
288 494.423704057
289 494.636410087
290 494.154522613
291 493.458346071
292 493.198849515
293 493.045713473
294 492.272975703
295 492.676608552
296 491.4154029
297 491.685415246
298 491.260355461
299 490.815492395
300 490.053866721
301 489.958604622
302 489.401341033
303 488.76255463
304 488.355290194
305 487.806960152
306 486.919752947
307 487.09034028
308 486.576568905
309 486.895215281
310 486.019290592
311 485.405730627
312 484.422545316
313 485.062500303
314 484.354091418
315 484.248369051
316 484.270705872
317 483.050424789
318 482.014821956
319 482.780545585
320 481.644063111
321 481.602658061
322 480.897084658
323 480.795871021
324 480.255265279
325 480.777147412
326 478.831517026
327 479.341748737
328 478.061917863
329 478.214862177
330 478.724753852
331 476.735600648
332 476.188718827
333 475.184104141
334 475.045785507
335 474.106102575
336 473.699998449
337 473.555590336
338 472.630667019
339 472.251059053
340 471.645609262
341 471.993108901
342 472.449073238
343 473.486081522
344 474.28970374
345 475.925657557
346 477.581432112
347 479.026025125
348 479.493903774
349 480.76033208
350 482.147639875
351 482.590487828
352 483.507907893
353 484.53327393
354 485.941942572
355 486.764034076
356 487.459376354
357 488.320055708
358 488.7684672
359 489.264018484
360 489.822828634
361 489.810232821
362 490.894941978
363 490.891267093
364 491.629576288
365 491.881435423
366 491.856092744
367 491.925776271
368 492.258375592
369 492.886173853
370 493.089535075
371 492.57547149
372 493.072090591
373 492.603496918
374 493.12746741
375 492.929541884
376 492.788775454
377 493.415797916
378 492.91812211
379 492.551876795
380 492.047891021
381 492.165948515
382 491.510749217
383 491.55194254
384 490.756057555
385 490.14051716
386 490.585119646
387 489.635697576
388 488.17285322
389 489.410023558
390 488.139372577
391 488.546396152
392 487.433121129
393 486.766285009
394 487.111812985
395 486.024546427
396 486.156865562
397 485.946901554
398 485.140098151
399 484.560567769
400 485.644942554
401 484.490373055
402 484.091951814
403 483.537190598
404 483.828340124
405 483.497154257
406 483.533040538
407 482.45073394
408 482.497406576
409 482.281752134
410 481.390177811
411 481.00979348
412 480.732829125
413 480.685515227
414 480.065692189
415 480.00220801
416 478.421744077
417 478.936320747
418 478.448697083
419 477.918892624
420 477.023449996
421 476.733271072
422 475.675500833
423 474.846885622
424 475.448154459
425 474.562275621
426 474.68668009
427 474.198728626
428 474.864642801
429 475.502808557
430 475.328151702
431 477.002516188
432 477.92414603
433 478.235273582
434 479.066185029
435 479.998867203
436 481.09929264
437 481.881090299
438 482.858580741
439 483.071076059
440 484.20768733
441 484.685747937
442 485.561878246
443 485.92275699
444 486.742532792
445 486.941981228
446 487.962692324
447 488.047116069
448 488.459294367
449 489.058956424
450 489.817250408
451 489.58865251
452 490.07986464
453 490.372997317
454 490.155712667
455 491.040174084
456 490.807181491
457 491.406709446
458 491.681547204
459 492.546903395
460 491.77608992
461 491.900126566
462 492.417993938
463 492.039235701
464 491.996568816
465 491.964921425
466 491.741871415
467 491.729055815
468 491.941929699
469 491.289619284
470 490.58963232
471 490.451461797
472 490.365603109
473 489.314293299
474 489.516274703
475 489.04042078
476 489.206634033
477 488.366201396
478 487.998113399
479 487.774540852
480 487.021130386
481 487.173216386
482 486.48496129
483 486.641093677
484 485.26663764
485 485.198121555
486 485.983447647
487 484.825330766
488 484.732090391
489 483.81757223
490 484.494950351
491 484.119020177
492 484.042041472
493 483.066350612
494 483.748528649
495 483.037474893
496 482.699797894
497 482.929527784
498 481.648992758
499 481.732870211
500 481.481209534
501 481.028708755
502 480.163255507
503 480.442853004
504 479.720361407
505 480.35440548
506 479.794417688
507 479.017420307
508 478.438453438
509 477.465194578
510 477.509710458
511 476.978967851
512 476.566453081
513 476.769978748
514 476.997624313
515 476.863080211
516 477.416641264
517 476.96764955
518 478.571540523
519 478.373453718
520 479.552309146
521 480.189943934
522 479.688202668
523 480.82985463
524 481.376158161
525 482.084010611
526 481.637741711
527 482.657104586
528 484.223806791
529 483.911807557
530 485.444669745
531 485.677197322
532 486.166733312
533 486.905053758
534 486.579765143
535 487.181523348
536 488.439253421
537 488.523603506
538 488.525154771
539 488.784354208
540 489.558332711
541 489.380564104
542 489.274012773
543 489.514357701
544 489.686408497
545 490.335968399
546 491.179400329
547 490.51515373
548 491.21082609
549 490.50240199
550 490.580907891
551 491.036014791
552 490.794655443
553 491.107576501
554 491.116199075
555 489.946601945
556 490.419652096
557 489.841183691
558 489.446493526
559 489.626527574
560 489.418586625
561 489.156082246
562 488.491685444
563 488.404722434
564 488.505585695
565 487.829150524
566 487.636465065
567 487.791790952
568 487.564960413
569 487.536138616
570 487.282238136
571 486.058682594
572 485.178582713
573 484.933068932
574 484.579235004
575 484.661904702
576 484.221696546
577 484.117379584
578 483.917544806
579 484.103376403
580 483.956362623
581 483.253513948
582 483.035258313
583 483.117693751
584 482.701661894
585 483.274649695
586 482.170538898
587 481.901467535
588 481.186625466
589 481.432879049
590 481.346151902
591 481.396087164
592 480.495140633
593 480.134610539
594 479.909316336
595 479.09103017
596 478.868835192
597 479.230394325
598 477.809510966
599 478.187992676
600 478.478285938
601 478.791052592
602 478.099630465
603 477.989709121
604 477.412310697
605 479.250260892
606 478.85066264
607 479.468557051
608 479.445569144
609 480.564932913
610 481.413526396
611 481.07128803
612 482.199078542
613 482.438165297
614 482.799775208
615 482.935416685
616 483.482719421
617 484.238930752
618 484.481805528
619 484.886688042
620 485.745907773
621 485.421281961
622 486.584322813
623 486.455793755
624 487.565911293
625 487.060329119
626 487.425696522
627 487.947989624
628 488.120847007
629 488.06027642
630 488.935750664
631 488.891528903
632 489.037491081
633 489.797517706
634 489.422419144
635 489.520767735
636 489.307469682
637 489.346558413
638 489.758956559
639 490.454167916
640 489.63875432
641 489.789001347
642 489.760755544
643 490.454047644
644 490.384539941
645 490.084488115
646 489.540298407
647 488.888003458
648 489.163619483
649 488.466929446
650 488.241675724
651 488.121383097
652 488.316657726
653 487.65239747
654 486.908195042
655 487.250482073
656 486.785418781
657 486.57698323
658 486.349152002
659 485.730217665
660 485.735231311
661 485.483850805
662 484.762109055
663 484.712882747
664 485.033032568
665 484.603246236
666 485.098266356
667 484.033372649
668 483.56226783
669 483.556422089
670 483.063958755
671 483.791181212
672 482.664617594
673 483.134032493
674 483.373638639
675 482.011917745
676 481.21412248
677 481.754975565
678 481.814397385
679 481.254939631
680 481.395681616
681 480.545072665
682 480.496583609
683 479.788892887
684 479.499364304
685 479.355018236
686 478.60687112
687 479.533682266
688 479.070717784
689 478.825498511
690 479.24922733
691 478.931847878
692 479.67025548
693 480.400500289
694 480.61014419
695 480.633186159
696 480.179856167
697 481.112312422
698 481.471067441
699 482.285299245
700 481.574768757
701 482.513819799
702 482.76341503
703 483.081460698
704 483.286619654
705 484.488143122
706 484.395501661
707 483.789074736
708 484.93671394
709 484.611700635
710 485.982798153
711 486.031869353
712 486.598529086
713 486.994032984
714 486.58562502
715 487.168173011
716 487.410135279
717 487.566327304
718 487.973824108
719 488.302887445
720 488.022345567
721 489.154048428
722 488.827839723
723 489.110684281
724 489.5133393
725 488.759210209
726 488.765182421
727 489.228832261
728 489.696180247
729 489.641811102
730 489.803755227
731 488.783279115
732 489.508846404
733 488.859622493
734 488.168206166
735 489.091008465
736 488.334721221
737 488.385043745
738 488.15861445
739 488.037707745
740 487.176361131
741 487.084290302
742 487.142720395
743 486.322070195
744 486.77481505
745 485.315799844
746 485.744374109
747 485.158398153
748 485.42369722
749 485.175993346
750 484.24227222
751 484.360718927
752 484.617513205
753 484.181839816
754 484.235706573
755 483.66628719
756 483.332870139
757 483.777313916
758 483.305072069
759 482.776816381
760 482.94188881
761 482.484311721
762 482.619717742
763 482.833226748
764 481.620286232
765 481.82107165
766 481.947279064
767 481.349974886
768 481.275727196
769 480.842917635
770 481.377432641
771 480.213752746
772 480.509166733
773 479.890143548
774 480.062580958
775 480.011827491
776 480.209140685
777 480.435005071
778 480.081191331
779 480.6815295
780 480.083957082
781 480.297707731
782 480.836443844
783 480.598075469
784 481.123596803
785 482.069834323
786 481.71244922
787 482.788353793
788 481.61947438
789 481.979683351
790 483.080702254
791 484.192330878
792 484.559804674
793 484.006196731
794 484.188345393
795 484.436684307
796 484.953822697
797 485.645650108
798 484.84466486
799 485.415567908
800 486.021770859
801 486.524606347
802 486.465141185
803 487.571557221
804 487.953644404
805 487.735167608
806 487.480703381
807 487.74153113
808 487.484743251
809 488.309027345
810 487.561572932
811 488.747863408
812 487.864254698
813 488.587869902
814 488.920391659
815 488.712154283
816 488.450406959
817 488.512506287
818 489.265694145
819 488.849346408
820 488.56960865
821 488.08385964
822 489.222370035
823 488.755268629
824 488.757478295
825 488.137228066
826 487.607456493
827 487.053864748
828 486.603797456
829 487.47268325
830 486.867598547
831 486.559049536
832 486.280034327
833 486.278970222
834 485.136508924
835 484.833910447
836 485.301020697
837 484.678348061
838 484.889333101
839 484.37960539
840 484.557515402
841 484.325002903
842 483.812481056
843 483.411434493
844 482.960723098
845 483.058358401
846 483.390228363
847 483.382926407
848 482.255702824
849 482.627404284
850 483.047449751
851 482.421117213
852 482.432055777
853 482.023767146
854 481.912672846
855 481.756426119
856 481.187262203
857 481.609500422
858 480.877081326
859 480.489772835
860 480.897026842
861 480.855229878
862 480.570013705
863 480.135878454
864 481.027725356
865 480.53335358
866 480.728727063
867 480.847830895
868 481.176669427
869 481.465330103
870 481.005975898
871 481.832389303
872 482.287741548
873 481.817589402
874 482.158856637
875 482.39138777
876 482.499036208
877 483.038991511
878 483.0490831
879 482.835499756
880 483.219770647
881 484.025055557
882 483.932005617
883 484.660260427
884 484.770686498
885 484.388345277
886 484.987338193
887 485.162517314
888 485.699371274
889 485.988820799
890 486.447156577
891 486.620609648
892 487.259741358
893 486.571833816
894 486.348619797
895 486.860961516
896 487.487713786
897 487.717802578
898 487.925550368
899 487.718516185
900 487.606267691
901 488.859144526
902 487.819096191
903 488.657764625
904 488.28762778
905 488.044019618
906 489.246783783
907 488.394823259
908 488.807469858
909 487.678914154
910 488.312484832
911 488.332932697
912 488.399116828
913 487.602404124
914 487.05143324
915 486.396404558
916 486.656546644
917 486.77629599
918 486.85302102
919 486.507919133
920 485.681856043
921 486.291503308
922 485.840895852
923 485.828267966
924 484.989102295
925 484.272171614
926 484.819630735
927 484.227499764
928 483.971586996
929 484.003619863
930 484.606416601
931 483.291349411
932 483.616698462
933 483.518194427
934 482.755491102
935 482.671198949
936 482.867090954
937 482.039683435
938 482.632703482
939 482.313678006
940 482.397379907
941 482.165366086
942 482.587693121
943 480.775760536
944 481.477848107
945 481.146861659
946 481.118330693
947 481.761764231
948 481.488685979
949 480.807776296
950 481.487468867
951 480.862975931
952 481.374651966
953 481.422912818
954 481.293620995
955 480.996779246
956 482.083662004
957 482.126195809
958 482.365384785
959 482.106671163
960 481.859669936
961 482.388944417
962 481.884167093
963 482.056123625
964 483.088461831
965 482.906323417
966 482.84849711
967 483.221113283
968 483.978672512
969 484.128043637
970 484.632779204
971 485.039561039
972 485.196297079
973 484.675940214
974 484.741841643
975 485.301373973
976 485.464053268
977 485.786671398
978 486.254024208
979 485.63344509
980 486.511824548
981 486.370855102
982 487.15654398
983 487.058253385
984 486.899245452
985 486.999724967
986 487.434665476
987 487.779775236
988 487.325634888
989 487.323319408
990 487.695325026
991 487.228403662
992 487.384894919
993 487.399504315
994 487.929597614
995 488.344975681
996 487.037971428
997 487.977991217
998 488.459234719
999 487.109084304


==> data/results/sawtooth_combined_1000/iht_p2_metadata_full_hashing.txt <==
op perf
0 1239.56941077
1 1243.12512956
2 1283.3181474
3 1279.83986644
4 1263.47615773
5 1288.96376336
6 1305.53245488
7 1310.39100757
8 1312.55600923
9 1313.57670188
10 1310.76888392
11 1308.35081072
12 1307.78402862
13 1306.10197783
14 1305.15844297
15 1303.4194231
16 1303.68832984
17 1301.33184808
18 1302.0379824
19 1303.04619625
20 1299.5911811
21 1300.85277404
22 1298.65154517
23 1299.8906142
24 1300.76224668
25 1298.92481498
26 1297.91285878
27 1295.0398678
28 1293.73637534
29 1293.47113975
30 1292.67733836
31 1289.79501288
32 1288.1796315
33 1289.51393062
34 1289.60955136
35 1289.49314538
36 1291.32148029
37 1289.56007625
38 1291.19767946
39 1293.22190071
40 1292.14492181
41 1291.89369007
42 1290.94098302
43 1290.16859278
44 1290.37461188
45 1289.87029387
46 1288.35679753
47 1285.44741765
48 1284.64734022
49 1282.22265604
50 1280.66717637
51 1278.96250562
52 1276.71159947
53 1274.82888609
54 1271.59283852
55 1270.64883777
56 1267.99281809
57 1264.21451192
58 1262.4533129
59 1257.50810936
60 1253.57386073
61 1251.51589863
62 1248.10911469
63 1246.37188933
64 1242.75705653
65 1239.15506972
66 1237.13839991
67 1235.38119385
68 1232.5270039
69 1229.92304372
70 1226.85198675
71 1220.70200741
72 1212.54817605
73 1204.7064266
74 1203.08169376
75 1204.2940308
76 1206.00639425
77 1204.25994914
78 1192.10930927
79 1175.82457638
80 1178.10330081
81 1185.62535958
82 1185.34042088
83 1163.58186569
84 1160.19678098
85 1164.7507972
86 1182.13405341
87 1193.3722492
88 1200.33861552
89 1207.46806926
90 1214.57870971
91 1224.04564221
92 1228.80767562
93 1232.41687733
94 1233.41481066
95 1235.71818705
96 1234.94067036
97 1235.91787449
98 1234.47226773
99 1233.27714728
100 1229.4066699
101 1227.80398969
102 1226.99649969
103 1226.30059141
104 1225.98900533
105 1226.03409846
106 1228.02073145
107 1228.13648404
108 1229.78351199
109 1228.57103367
110 1229.75175309
111 1229.80771034
112 1229.70676413
113 1229.88031112
114 1227.34475009
115 1225.45903398
116 1222.39114989
117 1221.69448414
118 1222.9446428
119 1223.04597766
120 1222.27386329
121 1222.96259019
122 1223.15144358
123 1223.47094425
124 1225.86276221
125 1225.98712652
126 1226.25961388
127 1226.36751475
128 1225.0514445
129 1226.17315649
130 1224.42707527
131 1224.72436813
132 1223.78799097
133 1222.34669786
134 1221.77620603
135 1219.69924046
136 1217.59559571
137 1217.381036
138 1216.72596685
139 1215.779973
140 1215.22703783
141 1214.46697348
142 1214.19896411
143 1214.60600155
144 1215.76482245
145 1215.26728133
146 1215.3348521
147 1215.15394178
148 1217.66527904
149 1219.71634886
150 1218.71148681
151 1221.25658143
152 1222.69492967
153 1223.62701401
154 1226.13557013
155 1226.42918092
156 1226.6604843
157 1228.51066117
158 1228.75784869
159 1225.28598175
160 1221.86689654
161 1221.17492903
162 1219.24715755
163 1214.6450974
164 1213.83713644
165 1209.57377644
166 1203.97613117
167 1204.29838178
168 1200.78074764
169 1196.94396267
170 1187.26633115
171 1184.996288
172 1189.04685707
173 1193.78147293
174 1197.49615529
175 1202.74345783
176 1205.93403963
177 1209.02464355
178 1215.02696752
179 1215.35922373
180 1216.76334865
181 1217.32657433
182 1217.55519786
183 1211.15742443
184 1210.07764766
185 1210.21054638
186 1209.28050229
187 1207.43526562
188 1205.27198017
189 1209.51159922
190 1207.17909407
191 1205.64943211
192 1208.90369662
193 1209.01514231
194 1209.82730623
195 1208.02016669
196 1207.92860176
197 1209.16389038
198 1206.78429998
199 1208.55743261
200 1206.98348575
201 1208.21063703
202 1207.56357445
203 1203.69824248
204 1203.99207653
205 1205.3606002
206 1203.18265877
207 1204.32303798
208 1202.22652352
209 1200.92423129
210 1200.40237488
211 1201.72050324
212 1202.32011713
213 1199.88781049
214 1200.37391647
215 1201.00247677
216 1196.62670931
217 1199.90004833
218 1197.31227341
219 1196.7470023
220 1198.8517398
221 1196.34039473
222 1197.97566073
223 1197.83503296
224 1201.07460145
225 1199.09108895
226 1198.13713638
227 1199.68196431
228 1200.10596936
229 1198.51910979
230 1198.33706765
231 1198.68647936
232 1199.34168135
233 1198.17230796
234 1197.74500548
235 1196.72158123
236 1199.2740794
237 1196.74521205
238 1199.26904552
239 1197.6413651
240 1198.71162475
241 1198.76227795
242 1200.41030024
243 1198.61787373
244 1201.69450943
245 1201.65299386
246 1203.02307669
247 1203.76272151
248 1204.1163923
249 1203.39369055
250 1203.96163576
251 1204.74017068
252 1206.29990123
253 1207.01735751
254 1206.08784903
255 1197.731377
256 1194.8212861
257 1189.99912833
258 1191.54609958
259 1191.44778778
260 1195.63664363
261 1198.78886361
262 1201.02880127
263 1205.30176086
264 1207.71014232
265 1208.97458101
266 1210.66841003
267 1207.17035045
268 1209.83059952
269 1207.8370507
270 1207.93006085
271 1204.96517952
272 1203.86814875
273 1197.98176013
274 1197.26317611
275 1198.88336004
276 1200.00192
277 1197.85547934
278 1199.56359876
279 1199.64490511
280 1199.22554015
281 1199.4074927
282 1200.34509922
283 1197.55817887
284 1199.51539578
285 1200.60018003
286 1198.3887663
287 1196.74736035
288 1197.33843639
289 1197.17466778
290 1200.23992796
291 1200.37679828
292 1198.24122154
293 1199.98608016
294 1196.69472916
295 1198.68719778
296 1194.14284874
297 1193.8256531
298 1194.9551384
299 1191.82941346
300 1190.73808198
301 1189.85788932
302 1189.03483961
303 1188.52255652
304 1188.55751905
305 1188.15822109
306 1188.73730837
307 1188.8418867
308 1190.14217141
309 1188.39649661
310 1188.37142906
311 1189.79701468
312 1191.69448528
313 1187.60050069
314 1187.83149779
315 1188.04282419
316 1188.6927975
317 1187.97860688
318 1187.01758863
319 1189.39405428
320 1191.55674804
321 1189.99523407
322 1191.70229608
323 1189.64414769
324 1190.54138679
325 1193.49794256
326 1191.19338816
327 1190.34829889
328 1191.98852592
329 1193.78467944
330 1192.27844709
331 1194.73635006
332 1194.64999891
333 1192.25037258
334 1193.95643134
335 1199.51791375
336 1195.98770046
337 1195.84467891
338 1197.24848354
339 1199.25034861
340 1197.51587307
341 1189.72729963
342 1187.90275472
343 1185.88933992
344 1183.49988135
345 1185.35938911
346 1185.08124917
347 1186.85803961
348 1189.58187981
349 1192.76694199
350 1193.87197454
351 1195.66201863
352 1199.39202818
353 1197.42732739
354 1199.67117013
355 1201.99386743
356 1202.16293155
357 1198.83916404
358 1199.55568457
359 1195.39902868
360 1193.94680907
361 1192.03186301
362 1193.07788144
363 1190.90115788
364 1189.21830897
365 1188.00718626
366 1191.63022761
367 1190.43367499
368 1189.704299
369 1191.29094839
370 1192.02973161
371 1191.00044335
372 1192.42950357
373 1191.97147612
374 1194.88338984
375 1192.81495981
376 1193.55242977
377 1190.9589542
378 1191.28846484
379 1192.31327554
380 1192.65953834
381 1193.44061171
382 1194.06050424
383 1194.41348923
384 1189.69580668
385 1189.53872067
386 1190.58426435
387 1190.78168268
388 1189.22184458
389 1186.92953199
390 1186.13057518
391 1187.75672248
392 1183.97770333
393 1186.02787996
394 1184.6467413
395 1182.15326854
396 1183.74645098
397 1183.10922287
398 1185.72868808
399 1185.49429184
400 1184.72709071
401 1183.34162659
402 1185.17324566
403 1183.83298484
404 1184.08179637
405 1184.94293019
406 1184.02045987
407 1184.23604193
408 1185.91641246
409 1185.1458559
410 1187.30650614
411 1184.09862121
412 1188.15610351
413 1186.18228122
414 1187.67701955
415 1187.33575807
416 1189.35515245
417 1188.29940986
418 1188.74649357
419 1187.12714933
420 1191.70194104
421 1190.06250208
422 1192.03221825
423 1194.03876148
424 1189.78745934
425 1188.42438991
426 1189.74499303
427 1185.1746503
428 1182.44296856
429 1178.49552083
430 1180.52255831
431 1178.01968412
432 1177.83167666
433 1180.17007431
434 1180.05831258
435 1182.61287079
436 1183.42179904
437 1186.68022647
438 1188.69562349
439 1191.37575008
440 1193.17681836
441 1190.78026472
442 1193.57771638
443 1193.20849588
444 1195.6684519
445 1196.37725005
446 1193.54922451
447 1190.39931052
448 1192.05992724
449 1186.23750966
450 1185.75469878
451 1186.83867124
452 1182.07990506
453 1186.13690629
454 1184.14804693
455 1185.03630951
456 1185.43070105
457 1184.87729263
458 1185.41102794
459 1186.53062302
460 1185.58248705
461 1186.23188105
462 1186.9844778
463 1185.9005907
464 1189.23916938
465 1188.32588649
466 1187.26703595
467 1187.6068475
468 1186.68515522
469 1184.57166481
470 1187.63822996
471 1187.33963494
472 1189.29326842
473 1187.67455104
474 1185.71111394
475 1185.99939573
476 1185.04017138
477 1183.62315333
478 1184.19046519
479 1185.71146541
480 1182.11344152
481 1182.74085409
482 1181.39945626
483 1181.57987864
484 1179.09754821
485 1182.52476724
486 1180.57691252
487 1181.43469886
488 1180.59189565
489 1183.5292962
490 1181.15700234
491 1180.32783015
492 1181.39177994
493 1182.50204425
494 1183.41444653
495 1182.3091088
496 1181.49402282
497 1182.40556866
498 1180.16032478
499 1182.13614958
500 1183.4298519
501 1184.36542885
502 1182.8877543
503 1182.01633074
504 1183.64486866
505 1183.63786363
506 1185.60005738
507 1186.05390378
508 1185.79512306
509 1187.03203117
510 1185.81234816
511 1184.53272701
512 1186.2332882
513 1184.72533624
514 1179.87557032
515 1180.05309059
516 1178.1234261
517 1176.08144364
518 1171.76697773
519 1175.18928627
520 1176.27754033
521 1176.25159786
522 1178.24939828
523 1179.15941852
524 1181.82495045
525 1183.08402795
526 1181.93739632
527 1183.41794772
528 1186.85557451
529 1185.70759917
530 1189.05215896
531 1188.08869795
532 1189.23528009
533 1188.03929559
534 1186.90382192
535 1186.56476448
536 1184.77621799
537 1183.33952614
538 1183.04133901
539 1183.09487563
540 1181.80923767
541 1180.43929458
542 1178.49864576
543 1179.27066237
544 1179.33463709
545 1177.29712007
546 1177.35602923
547 1179.86234546
548 1180.71351699
549 1180.48667334
550 1182.3943841
551 1182.59294146
552 1182.45904775
553 1180.70480402
554 1183.5587125
555 1184.7993794
556 1183.73454043
557 1183.26181502
558 1182.70693232
559 1181.32653519
560 1183.17781447
561 1182.48561432
562 1181.57359608
563 1182.29198533
564 1181.91085437
565 1180.98368264
566 1180.32330236
567 1178.24349816
568 1180.14326349
569 1178.94394328
570 1181.3533998
571 1177.96313682
572 1178.19942262
573 1178.82546546
574 1179.89854052
575 1177.49396902
576 1179.30334424
577 1176.78659005
578 1175.33500721
579 1179.17853706
580 1177.60836573
581 1177.69435122
582 1179.23832996
583 1179.07912741
584 1179.55060302
585 1178.61323777
586 1177.93365112
587 1178.37262028
588 1178.78655712
589 1181.08167003
590 1181.88291677
591 1181.30316049
592 1181.81936364
593 1181.80190518
594 1182.34160982
595 1184.0597145
596 1183.22086326
597 1179.33985272
598 1181.03877675
599 1179.6577459
600 1180.55426432
601 1178.61219593
602 1175.8204287
603 1173.19633529
604 1173.93592247
605 1171.63140593
606 1172.28071903
607 1172.07702304
608 1174.20988884
609 1174.95386103
610 1174.40812033
611 1178.53093762
612 1178.55524448
613 1179.3847091
614 1180.88117944
615 1181.78549471
616 1181.74394681
617 1184.75340839
618 1183.76536823
619 1182.28010403
620 1183.98190876
621 1184.81411896
622 1185.54523967
623 1181.87278971
624 1184.04674617
625 1183.24291385
626 1178.16402576
627 1177.71793008
628 1177.13497706
629 1174.29055236
630 1175.22899337
631 1175.14716515
632 1175.39579249
633 1174.61952605
634 1175.37541491
635 1172.7759989
636 1176.83852334
637 1177.13185937
638 1176.9725324
639 1178.49239593
640 1178.57399618
641 1179.15281408
642 1180.57377656
643 1181.14130732
644 1179.56208168
645 1176.82640516
646 1180.46751235
647 1178.19838151
648 1179.2185142
649 1179.90724159
650 1179.63687238
651 1179.81675676
652 1175.94210602
653 1179.34124357
654 1178.10850556
655 1178.42261063
656 1178.63060214
657 1177.83479807
658 1176.07176155
659 1178.70596944
660 1177.40801279
661 1175.91444987
662 1176.20905469
663 1176.77412674
664 1175.76340113
665 1174.74371497
666 1174.02516288
667 1175.87227675
668 1176.24986841
669 1177.1010297
670 1177.52655249
671 1176.23326588
672 1176.13677295
673 1176.77724254
674 1176.40000424
675 1175.49596379
676 1174.02171705
677 1176.90431209
678 1178.1445931
679 1177.55497783
680 1178.69242345
681 1179.21747129
682 1179.39548905
683 1179.12083571
684 1178.65977544
685 1179.30125811
686 1175.44000393
687 1177.26212389
688 1172.40029029
689 1172.05298266
690 1170.68499413
691 1170.228452
692 1170.21852368
693 1170.65313079
694 1169.87866603
695 1169.62928892
696 1171.65886098
697 1172.38757609
698 1174.48984565
699 1173.61111926
700 1176.51003592
701 1177.92983543
702 1177.58340455
703 1178.04917413
704 1179.45565173
705 1180.61106067
706 1180.82958592
707 1180.00783525
708 1180.72780652
709 1178.30284917
710 1180.36370547
711 1180.16032478
712 1177.85942307
713 1178.66811093
714 1175.75648907
715 1173.45549787
716 1174.11614005
717 1173.82912745
718 1173.23487546
719 1171.53189217
720 1172.02413549
721 1171.30821951
722 1171.78311115
723 1171.81778233
724 1172.87572414
725 1173.96141834
726 1174.42191283
727 1175.10297574
728 1175.46314717
729 1175.98843298
730 1176.06104227
731 1177.00370168
732 1176.76962616
733 1177.85318001
734 1174.14888149
735 1177.75780824
736 1177.00404801
737 1177.6870697
738 1173.90181485
739 1177.28499244
740 1175.69532091
741 1176.87695693
742 1176.40277208
743 1176.86622297
744 1176.74400817
745 1177.40558679
746 1174.72198002
747 1175.30081824
748 1174.94040115
749 1176.50346113
750 1174.60469413
751 1175.45071188
752 1173.71546379
753 1174.41363729
754 1172.21682026
755 1175.1868694
756 1174.53295431
757 1173.10722083
758 1173.44758019
759 1176.13711877
760 1174.09959769
761 1176.19729533
762 1176.03130595
763 1175.69082858
764 1175.74473876
765 1176.30486764
766 1175.34882149
767 1176.70766022
768 1177.64684962
769 1176.41315159
770 1176.31801287
771 1176.23222823
772 1173.85082938
773 1174.14543494
774 1170.82960009
775 1171.2687769
776 1168.79299332
777 1170.82068969
778 1169.42206869
779 1165.61392303
780 1166.38479034
781 1168.58333811
782 1168.01655313
783 1168.95147975
784 1169.76610819
785 1170.61887108
786 1170.23838048
787 1171.56483279
788 1173.81259319
789 1173.45928463
790 1175.42307884
791 1176.52699232
792 1176.63739389
793 1178.5462161
794 1177.96278992
795 1177.81815077
796 1176.89565525
797 1179.96293146
798 1175.82906973
799 1174.78166683
800 1176.88699855
801 1174.24952979
802 1174.75027012
803 1172.52813481
804 1170.36404174
805 1171.39603172
806 1169.82495032
807 1169.93615073
808 1168.11717617
809 1169.54618684
810 1167.73865075
811 1169.3837786
812 1169.81708155
813 1169.37865065
814 1170.62195437
815 1171.31885232
816 1171.84284298
817 1173.51987605
818 1172.68591689
819 1172.33637848
820 1173.0573364
821 1172.9558605
822 1172.647069
823 1174.24642736
824 1173.65795147
825 1174.54157642
826 1174.53881733
827 1173.76712636
828 1175.70084997
829 1173.3195351
830 1173.69411125
831 1174.46467166
832 1173.04254391
833 1171.83700685
834 1171.85691861
835 1173.10997319
836 1173.56153629
837 1172.77840587
838 1172.12270249
839 1170.25960747
840 1171.88369757
841 1173.46823524
842 1171.09183234
843 1173.18945338
844 1172.55769424
845 1171.6046385
846 1171.56929364
847 1172.83204928
848 1175.42895076
849 1174.57296198
850 1174.55019866
851 1175.23866159
852 1174.47605155
853 1174.6133173
854 1174.45398166
855 1173.86047494
856 1173.22111082
857 1173.82533831
858 1171.64684924
859 1170.99755232
860 1169.77568674
861 1169.511308
862 1169.32771549
863 1166.55521204
864 1166.76856445
865 1165.53580555
866 1165.90814626
867 1165.83100871
868 1165.70088348
869 1166.39091242
870 1165.90644708
871 1166.31609149
872 1166.51949079
873 1169.37078789
874 1169.12401921
875 1170.69938459
876 1170.501718
877 1172.49307789
878 1172.70035659
879 1172.69519951
880 1175.13680796
881 1174.45880938
882 1174.15267272
883 1175.77031327
884 1176.54637166
885 1174.15543
886 1174.38398422
887 1174.65091577
888 1173.40833759
889 1171.3483508
890 1171.23585293
891 1167.54164183
892 1167.22036683
893 1167.80649446
894 1167.31914943
895 1166.5191506
896 1166.02608109
897 1166.56507829
898 1167.42408168
899 1165.65332538
900 1167.32187471
901 1167.24625307
902 1169.03586397
903 1170.32089614
904 1170.3270596
905 1169.91596201
906 1169.44224037
907 1169.46378039
908 1171.9626683
909 1172.99576079
910 1171.63655365
911 1170.73604761
912 1171.78276788
913 1172.98888124
914 1171.80748375
915 1172.3411888
916 1172.33088101
917 1172.21853787
918 1171.56997993
919 1174.63332353
920 1170.37499985
921 1170.09152456
922 1171.6859741
923 1171.99700672
924 1170.60311228
925 1172.51748004
926 1170.4092453
927 1170.20174863
928 1171.75118801
929 1172.17903394
930 1171.3233113
931 1173.26481467
932 1171.08017508
933 1170.27261793
934 1172.03821548
935 1171.93760253
936 1171.58919631
937 1172.28346752
938 1172.78872153
939 1173.82327152
940 1175.38404939
941 1172.15498937
942 1171.49963962
943 1172.72132916
944 1171.04040499
945 1169.41659852
946 1168.09432128
947 1167.9797192
948 1166.19537796
949 1166.67293753
950 1164.56293225
951 1165.59829869
952 1164.65685715
953 1164.67211714
954 1163.90114056
955 1164.43614072
956 1163.55478787
957 1165.66147792
958 1165.32833563
959 1166.75733343
960 1166.60386449
961 1167.19380057
962 1167.14952615
963 1167.91799347
964 1168.75918389
965 1170.54487693
966 1169.51028219
967 1172.03066032
968 1169.26994877
969 1171.65542903
970 1172.91974619
971 1173.20252907
972 1172.0838919
973 1171.44783338
974 1173.78985934
975 1171.38093806
976 1170.22605549
977 1168.94703881
978 1168.27274963
979 1167.47894014
980 1167.50654169
981 1164.9841868
982 1164.79319388
983 1164.72366494
984 1164.43003915
985 1164.23143407
986 1164.59853377
987 1165.89421317
988 1165.23735739
989 1165.78106165
990 1164.49139674
991 1165.1026135
992 1166.65184047
993 1167.51846868
994 1167.65206771
995 1168.76737994
996 1168.52735172
997 1168.81006953
998 1169.52464378
999 1167.83854399


==> data/results/sawtooth_combined_1000/iht_p2_metadata_hashing.txt <==
op perf
0 647.218924552
1 658.518488153
2 673.812334168
3 686.766372553
4 693.785829702
5 699.320627493
6 703.065170802
7 707.537324363
8 705.375685735
9 710.274187144
10 710.59922701
11 711.888303301
12 712.273414698
13 714.252169943
14 737.524859197
15 739.525727361
16 741.074773333
17 741.445251034
18 741.08562003
19 743.862345298
20 742.721882592
21 743.621724091
22 745.107484549
23 743.808261106
24 743.412206271
25 744.907255322
26 745.094021552
27 744.941243691
28 743.830530115
29 745.259914053
30 745.146488348
31 746.746797576
32 747.181863505
33 745.533971933
34 746.594874104
35 746.806468838
36 745.464361865
37 747.078177249
38 746.361255641
39 746.385766871
40 746.547219112
41 746.64908557
42 747.181584365
43 746.383817055
44 747.031158109
45 746.564218148
46 747.693598902
47 745.568017518
48 746.268378258
49 748.077720787
50 747.507762401
51 747.008557543
52 747.101619268
53 746.584004886
54 745.870812565
55 746.029537547
56 743.285392045
57 744.104368079
58 745.158703901
59 744.993272711
60 746.097444057
61 745.304488559
62 745.631809249
63 745.220204187
64 746.305415043
65 745.447829647
66 745.724528241
67 746.781511706
68 747.14794949
69 747.735949013
70 748.795562338
71 749.107157906
72 750.019172365
73 749.738294477
74 749.788325383
75 748.695071284
76 746.39078073
77 744.559365114
78 742.301498373
79 739.919156433
80 733.901324031
81 729.577529012
82 725.858490984
83 720.49691231
84 712.005770095
85 713.322855809
86 716.548471996
87 722.058936617
88 725.06786182
89 727.390961367
90 728.281463307
91 731.553779993
92 733.644765536
93 733.644496419
94 734.430082256
95 735.036584608
96 734.012564093
97 733.145623616
98 732.882476249
99 733.796309885
100 733.288358314
101 733.530408503
102 731.656279586
103 732.021416751
104 732.930014162
105 731.524881904
106 732.32041215
107 731.340442816
108 731.371332218
109 731.256479618
110 730.986804774
111 730.783811312
112 730.958619336
113 729.672553969
114 731.075516263
115 730.443249399
116 730.557046095
117 730.524891266
118 729.972963626
119 730.194034461
120 729.819132573
121 729.146102468
122 728.659697887
123 728.746650498
124 728.47192451
125 727.776878165
126 727.643693257
127 726.86238042
128 727.280925712
129 725.10729322
130 726.750391946
131 726.826984106
132 726.33074233
133 726.311091388
134 725.822270441
135 724.090677876
136 723.574995925
137 722.720116156
138 721.590660019
139 721.366311075
140 721.09361057
141 720.874377367
142 720.630479607
143 720.584004512
144 721.594435064
145 722.030523118
146 722.719463251
147 724.029994391
148 724.17785446
149 725.613315585
150 726.99805419
151 728.859122282
152 730.703713345
153 731.039975642
154 735.519370454
155 736.624781568
156 737.751481036
157 740.692184253
158 740.133967949
159 742.054176633
160 743.604858789
161 743.222553534
162 744.425370612
163 743.494423792
164 743.680205613
165 743.190240723
166 742.688648023
167 742.211694362
168 742.094375852
169 740.404816333
170 738.017592494
171 736.098277953
172 737.785091687
173 736.724093696
174 739.280934702
175 739.702828087
176 741.319244314
177 742.120948275
178 743.2858064
179 742.826294342
180 743.389824146
181 742.721468865
182 741.294515199
183 742.456364911
184 742.85402287
185 740.795065712
186 741.248358598
187 739.724031156
188 739.833759354
189 738.651042227
190 738.298340453
191 737.207876771
192 737.263315436
193 737.043376293
194 736.536345767
195 736.004145175
196 735.498678217
197 734.432239813
198 734.817431853
199 734.248084071
200 732.678026107
201 733.453069547
202 733.270076568
203 732.790103816
204 732.948816169
205 732.472214582
206 732.327115876
207 732.357015989
208 731.737791275
209 732.32523882
210 731.290303237
211 729.975761155
212 729.272658091
213 728.388220724
214 727.980324148
215 728.589885314
216 728.462372551
217 727.396384658
218 727.400485249
219 727.282115824
220 725.850851441
221 725.976133898
222 725.003729238
223 726.292496509
224 725.068518975
225 725.863891447
226 724.587143831
227 725.117020291
228 724.336399208
229 723.997494245
230 725.096251996
231 723.90643075
232 724.619171865
233 725.033691409
234 725.432502858
235 726.801231492
236 727.139991173
237 727.145807277
238 728.225245894
239 728.082487377
240 729.126830518
241 730.033714782
242 731.812091146
243 731.16678865
244 733.426307342
245 733.298171686
246 734.93057019
247 735.671149111
248 735.67832024
249 736.17116274
250 737.212224601
251 736.235931222
252 736.901891277
253 738.538937342
254 737.784683442
255 737.264266663
256 735.584294834
257 735.251948785
258 733.654050201
259 734.960683278
260 735.396992116
261 735.602827437
262 737.992674685
263 738.048776168
264 739.362787575
265 740.448400743
266 740.280807017
267 740.58905713
268 739.920251395
269 740.856122222
270 740.911287543
271 740.004983934
272 740.64294844
273 738.58298423
274 739.383971154
275 738.087589223
276 738.25868769
277 735.409025307
278 736.19053789
279 735.853041317
280 735.027399984
281 734.576150479
282 734.817431853
283 733.816098714
284 733.945762142
285 735.091697176
286 734.181104491
287 734.274367124
288 733.009392049
289 733.87560625
290 733.005765274
291 732.940489447
292 732.461618553
293 731.147944314
294 732.147230415
295 731.813162245
296 731.003503334
297 730.353891152
298 730.521155619
299 729.939927769
300 729.912888546
301 729.7476332
302 728.205227166
303 727.984166344
304 726.279572969
305 727.113555505
306 726.224191581
307 726.019090309
308 724.526639577
309 725.333712441
310 725.07390769
311 724.960892891
312 725.64912035
313 724.517453263
314 724.825452971
315 724.992296957
316 724.866171583
317 724.603551282
318 724.650283773
319 724.254167585
320 724.473624632
321 724.601582349
322 725.596599129
323 726.161568044
324 726.446031689
325 727.498384044
326 727.330120231
327 727.731992317
328 728.71253074
329 728.956749903
330 730.02505446
331 730.272154175
332 730.42177475
333 731.960200396
334 731.830166369
335 732.493944106
336 732.627568775
337 733.266716052
338 733.125333457
339 733.998825602
340 733.724702089
341 732.968827935
342 732.333149335
343 731.779557994
344 731.415999432
345 731.245116654
346 731.608237689
347 731.798434903
348 731.969710361
349 733.610454683
350 734.013641644
351 732.949890598
352 734.896138966
353 736.104780099
354 736.284311769
355 737.649851262
356 737.462854918
357 737.552465334
358 736.694785693
359 736.337578381
360 736.130383414
361 736.624374606
362 737.097160278
363 735.844783845
364 735.142494508
365 734.674910944
366 734.129496773
367 734.019298835
368 733.026854805
369 732.794802433
370 732.916987623
371 733.059767646
372 732.488578672
373 732.176713779
374 731.761351402
375 731.842350912
376 732.08532308
377 731.839405161
378 731.991276128
379 730.398834283
380 730.386431027
381 730.786882083
382 730.496874843
383 730.800233564
384 729.994944785
385 729.526300335
386 728.004570413
387 728.841857534
388 728.987039704
389 728.799894324
390 728.697396929
391 727.177136533
392 727.822034412
393 726.024888496
394 727.067429869
395 725.761164702
396 725.306224288
397 724.838324812
398 724.804832709
399 725.238893692
400 724.63991284
401 724.999261407
402 724.469032118
403 724.725777354
404 724.914251705
405 724.809035469
406 725.240734596
407 724.970616035
408 725.619502185
409 725.718633806
410 725.387511076
411 725.270321848
412 726.272715768
413 726.334830915
414 726.774292249
415 727.185597217
416 728.238901685
417 727.853951737
418 728.984515458
419 728.736161983
420 729.609733578
421 730.604282802
422 730.460723492
423 730.934443038
424 731.113599334
425 731.547625579
426 732.072192567
427 730.937247941
428 730.56238327
429 729.839639634
430 728.979334165
431 729.043640552
432 728.495274798
433 729.407504108
434 727.718355531
435 728.561884411
436 730.313620404
437 730.655929921
438 731.292843477
439 731.880915656
440 732.525467621
441 732.950562118
442 734.526105792
443 734.022262161
444 734.737391998
445 734.247140612
446 734.730644072
447 734.518012952
448 734.476337651
449 734.397046255
450 731.109590403
451 733.680425315
452 732.748355896
453 732.758691755
454 731.969710361
455 730.786214522
456 731.600075208
457 731.022206627
458 730.240024419
459 730.561048969
460 730.550107884
461 730.225493632
462 730.069424127
463 730.536765541
464 730.066359382
465 730.390832134
466 729.559165698
467 729.80901263
468 729.87426456
469 730.11633126
470 729.605208798
471 728.906803798
472 728.79126325
473 728.784756884
474 728.304801386
475 728.082354851
476 728.435442682
477 727.685258661
478 727.083156864
479 726.105281998
480 725.96190406
481 726.209424637
482 725.998402078
483 725.762481527
484 725.014767645
485 724.982836031
486 724.526245873
487 725.06313034
488 724.575330927
489 724.361190393
490 725.621871549
491 724.983098832
492 724.90426733
493 724.356074613
494 724.928834642
495 725.754317286
496 724.267543706
497 725.764061724
498 725.936871441
499 725.867052731
500 726.833191419
501 726.843889378
502 726.957359953
503 726.514642267
504 727.744570389
505 727.661033661
506 727.960451365
507 728.740410459
508 728.485987572
509 728.167446473
510 729.279306134
511 729.966436143
512 730.255489011
513 729.594296324
514 729.219345168
515 728.226173942
516 727.659445192
517 727.868918087
518 726.765709086
519 727.304331952
520 727.461602758
521 727.577780793
522 728.205624879
523 727.964293351
524 728.719965123
525 729.108755685
526 729.681738365
527 730.67434849
528 730.205631382
529 731.457595666
530 731.552040692
531 732.245338801
532 732.737349198
533 732.650783652
534 732.442036826
535 732.783257368
536 733.490055709
537 732.732517094
538 731.517523959
539 731.692281689
540 731.409446116
541 729.774260752
542 730.112199992
543 730.208963899
544 729.045500823
545 729.687595201
546 728.912515373
547 729.173350756
548 727.941242039
549 727.799389376
550 728.832295871
551 728.297508075
552 728.64058437
553 728.927126786
554 728.519290007
555 729.033940722
556 727.92084152
557 728.143587003
558 728.256668237
559 725.198133195
560 727.316762997
561 727.650046897
562 727.647531901
563 725.920140074
564 726.902139346
565 727.451944979
566 726.640813998
567 726.348811584
568 726.187539021
569 725.009379809
570 725.254410181
571 725.330029697
572 725.306092771
573 724.764908912
574 725.111105149
575 724.431638103
576 724.513647573
577 723.984521211
578 723.730395953
579 724.301510784
580 724.607226653
581 724.52322749
582 724.346630285
583 725.099406597
584 725.341735692
585 725.37198889
586 726.068377853
587 725.868369941
588 725.949782787
589 726.01671835
590 726.334830915
591 726.822361708
592 727.00717138
593 727.392284114
594 727.836469702
595 727.490313012
596 727.899779847
597 727.119503363
598 728.792591095
599 727.67149125
600 727.987743598
601 726.95881324
602 727.266644679
603 726.271792693
604 725.690853157
605 725.928966762
606 726.054144399
607 725.835177711
608 725.728113945
609 726.812192638
610 727.303935223
611 727.317953225
612 727.616029745
613 727.737685496
614 729.124836927
615 729.001654105
616 729.572871562
617 729.247928435
618 729.565153634
619 729.856152651
620 729.595360941
621 730.592539773
622 730.441248602
623 730.439647972
624 728.638195251
625 730.588136235
626 730.258155386
627 730.322154231
628 730.05130253
629 728.605147377
630 728.088981211
631 728.145575232
632 727.656797761
633 727.581883429
634 726.843889378
635 727.466365593
636 727.212434751
637 727.715840063
638 727.304728681
639 726.589732924
640 727.229093527
641 727.072980496
642 727.268099203
643 727.695055021
644 726.921822284
645 726.129139889
646 726.496036964
647 727.261620004
648 725.896427646
649 726.425187195
650 726.320982669
651 725.627400126
652 726.528233977
653 725.706388992
654 725.150541252
655 725.348575325
656 725.502764347
657 724.954848906
658 725.262694681
659 725.092834542
660 724.328922834
661 724.350958905
662 725.254673178
663 724.33259542
664 723.790636321
665 724.370635101
666 723.498171539
667 723.361446173
668 724.512991424
669 723.934730045
670 723.906692771
671 724.053847161
672 724.594363018
673 725.357388119
674 724.462077851
675 723.263611324
676 725.782761244
677 726.110158898
678 726.533776374
679 726.751976447
680 726.900289997
681 726.867927916
682 727.091086699
683 727.413184146
684 726.233421226
685 724.849620886
686 725.942536567
687 725.619897078
688 726.023966051
689 726.42004222
690 725.932392101
691 724.940002153
692 723.027896224
693 724.918061605
694 725.324637174
695 724.749807307
696 725.413821382
697 726.30700307
698 725.746548259
699 725.997347932
700 725.752342094
701 726.840983728
702 727.669902736
703 726.814569798
704 727.001357493
705 727.893289388
706 728.464760517
707 728.000728001
708 729.227188725
709 729.40111974
710 728.877317557
711 729.48545561
712 729.606140365
713 729.374652407
714 728.625320823
715 725.883913378
716 728.917562886
717 726.296848416
718 727.246943063
719 726.493266043
720 726.99567583
721 726.064819437
722 726.419250691
723 725.581199611
724 726.174751049
725 725.988387816
726 725.338973569
727 725.851905162
728 726.830946209
729 725.270190344
730 725.974289258
731 726.312805857
732 726.06389689
733 726.204150874
734 725.742334619
735 725.972708145
736 725.57672466
737 725.813578049
738 725.468816086
739 726.170532435
740 726.195713013
741 724.906763398
742 724.86853603
743 725.255330672
744 724.421011035
745 723.883766707
746 725.051170486
747 723.991335272
748 724.447644893
749 723.729610275
750 723.000059828
751 724.186638829
752 723.711147341
753 724.588718914
754 724.153075822
755 724.033532889
756 724.564830891
757 724.773707529
758 724.972586974
759 724.276854828
760 725.01161378
761 724.56811212
762 725.258223658
763 725.613578842
764 725.608971865
765 726.188989232
766 725.519608074
767 724.255741221
768 726.267704818
769 726.855644288
770 726.718835389
771 726.066664537
772 725.471842352
773 726.602535516
774 725.47631601
775 724.533332609
776 725.050513363
777 724.088973881
778 724.999655625
779 723.742443224
780 724.3874263
781 724.812975602
782 723.545154192
783 723.57630483
784 724.481103993
785 724.839506942
786 724.612608513
787 725.482237112
788 724.334038231
789 725.960454756
790 726.14799005
791 726.184374945
792 727.281586885
793 727.323110928
794 727.141577374
795 728.016495398
796 727.741657534
797 728.536937551
798 728.037563826
799 727.610073761
800 728.860184755
801 727.821637118
802 727.509630863
803 727.455913898
804 726.702728078
805 727.125715673
806 726.315575402
807 725.512370439
808 725.793296609
809 725.01897284
810 723.96683146
811 723.768241448
812 724.8594724
813 724.862887654
814 724.612214716
815 725.054587547
816 725.237184288
817 724.918981242
818 724.47493679
819 725.128193601
820 724.757029736
821 724.521521459
822 724.090940029
823 725.170260913
824 724.525064763
825 725.659388545
826 725.066678944
827 724.543175528
828 725.18985017
829 724.933695752
830 724.876023548
831 725.395403967
832 724.558137277
833 724.440953444
834 723.727907979
835 724.671682965
836 723.448578089
837 724.49711297
838 723.398729784
839 723.840276681
840 723.717039664
841 723.703552932
842 724.891918615
843 724.192801125
844 724.183361054
845 724.139835023
846 723.983603943
847 723.709576071
848 724.208141765
849 723.742574175
850 725.482237112
851 725.529346211
852 724.302428858
853 725.482763436
854 725.390536664
855 725.536584185
856 725.479342338
857 725.931469891
858 725.969414183
859 726.003541082
860 725.166842761
861 724.946045891
862 724.154911219
863 724.215615646
864 723.558635021
865 724.030911776
866 724.175101194
867 723.726336637
868 722.947529372
869 723.858615211
870 724.36473213
871 723.830976781
872 724.206043862
873 723.838311893
874 724.523752424
875 724.121613328
876 725.652411406
877 724.655928836
878 725.393562277
879 725.955316361
880 726.259529206
881 725.689404935
882 725.432371295
883 725.752342094
884 726.711837863
885 727.033995746
886 726.312014563
887 727.23424997
888 727.075095042
889 726.63764597
890 726.368464568
891 726.264276313
892 725.63082262
893 725.452369427
894 726.670383586
895 725.520397643
896 725.069176131
897 724.483465929
898 724.256790315
899 724.280133449
900 724.466145425
901 724.241709877
902 724.206306099
903 723.685615048
904 723.611254326
905 724.448432131
906 724.005487962
907 724.25338077
908 723.958707567
909 725.003860646
910 724.887452162
911 724.797609328
912 724.496850522
913 724.553281203
914 724.384540258
915 724.864201222
916 724.549737622
917 723.61059981
918 724.966148612
919 723.733407733
920 723.695696815
921 724.044803892
922 723.811853794
923 723.20280487
924 724.360272171
925 723.356344504
926 723.560860061
927 723.180838601
928 723.719265678
929 724.473230986
930 723.782647347
931 724.411696206
932 723.870797749
933 723.301408015
934 723.728431762
935 723.043056853
936 724.024752234
937 723.991859436
938 724.47559287
939 724.300592713
940 723.581147817
941 723.986486792
942 725.085736857
943 725.633323695
944 724.377456432
945 724.766353447
946 725.083370992
947 724.799316659
948 723.915208536
949 724.44646404
950 724.078750081
951 723.439811616
952 723.288459915
953 723.340124292
954 723.560205636
955 722.795469301
956 723.213526986
957 722.311889218
958 723.420055121
959 723.691899753
960 723.25314927
961 724.047556168
962 723.292383532
963 724.167759255
964 724.460109687
965 724.643326026
966 725.07075331
967 725.601600822
968 724.154517919
969 725.487105646
970 725.680320765
971 725.231398676
972 725.638852446
973 725.468552933
974 725.822402146
975 725.933182569
976 725.561457595
977 725.544743528
978 725.920930514
979 726.168423147
980 725.837548484
981 724.631642562
982 725.179595259
983 724.640963048
984 723.911802206
985 724.092381878
986 724.827948496
987 723.39964557
988 724.047556168
989 723.596855248
990 723.299184571
991 724.283543246
992 723.089065411
993 723.725943802
994 723.610861616
995 723.152728952
996 723.879967672
997 724.022786445
998 723.660215477
999 724.209715201


==> data/results/sawtooth_combined_1000/p2_hashing_external.txt <==
op perf
0 648.031022541
1 653.464932458
2 698.935102478
3 709.292296518
4 715.012345582
5 721.099590343
6 723.24203367
7 725.700464231
8 727.166560955
9 729.77639104
10 730.133523168
11 730.910134782
12 731.796426675
13 732.157281295
14 731.177881869
15 731.820258358
16 729.943657474
17 730.094875829
18 726.816286645
19 729.106762192
20 726.967400964
21 724.200668039
22 723.031424934
23 721.515948298
24 718.564509308
25 715.913522658
26 713.196179765
27 711.611073238
28 708.899470789
29 707.072938993
30 703.010060601
31 702.760813425
32 699.978405666
33 698.54060896
34 696.530650483
35 693.859843434
36 691.661587277
37 689.270725725
38 689.475433301
39 685.280483589
40 684.275820635
41 681.608664609
42 678.2035879
43 677.559795499
44 675.170552301
45 674.223021177
46 671.545557063
47 669.266656081
48 666.161272315
49 663.019946458
50 661.547939485
51 659.184591956
52 656.757940696
53 654.980719005
54 651.072291649
55 648.249467139
56 645.106040112
57 643.709310531
58 639.773980648
59 636.653038578
60 634.468852814
61 630.723321389
62 627.362608373
63 624.333621411
64 621.073264287
65 617.355213225
66 614.650627973
67 612.129218029
68 608.430350088
69 606.015889434
70 601.703090513
71 598.932492672
72 596.847006477
73 593.618717511
74 592.082261541
75 589.62577042
76 586.40484863
77 585.565802957
78 582.953138583
79 581.239647577
80 579.771819205
81 576.8788403
82 576.27039529
83 575.213806972
84 574.479880278
85 590.544845533
86 597.400917697
87 607.681365922
88 618.217955831
89 626.224464523
90 632.249031513
91 636.948354953
92 641.289247904
93 647.240812417
94 649.452600757
95 653.286595033
96 654.680128199
97 658.171645242
98 660.084850607
99 661.430999353
100 663.228490174
101 663.859867148
102 665.214724661
103 665.455537588
104 666.825259941
105 668.007692109
106 667.181285832
107 669.417526422
108 667.909646519
109 666.764014213
110 666.051124419
111 665.304677109
112 664.591590192
113 662.756074449
114 661.70388751
115 661.107851482
116 657.876342273
117 655.964819295
118 656.196612254
119 654.877024737
120 651.860630242
121 650.693020602
122 648.964220656
123 647.637459027
124 646.455452432
125 645.713271022
126 643.485115385
127 642.722676092
128 639.436579641
129 639.425437879
130 638.103658025
131 635.907502802
132 635.226249327
133 634.086961539
134 632.015270753
135 630.249485835
136 629.864026529
137 628.297876652
138 627.439957133
139 626.655741968
140 623.311216174
141 623.052280161
142 621.577535815
143 620.038721418
144 618.058622242
145 618.271467545
146 615.14310074
147 614.624277874
148 613.624645498
149 612.635296676
150 610.358920037
151 610.329304702
152 608.937188433
153 607.206386111
154 605.969343405
155 604.444997847
156 603.247734993
157 603.982631271
158 601.678834368
159 599.485341834
160 598.906396919
161 596.722442313
162 593.863724903
163 592.794933263
164 591.247875942
165 589.74104176
166 587.661978006
167 586.059548046
168 584.735651245
169 583.36165068
170 587.59274417
171 591.68787991
172 595.863219598
173 602.854879568
174 608.129813823
175 612.583788062
176 618.019947521
177 623.868653189
178 627.84088189
179 630.373739134
180 634.490490653
181 636.507458117
182 639.140279627
183 641.890238374
184 643.76670474
185 645.317623721
186 648.934004223
187 650.060439369
188 652.302317337
189 653.717930845
190 655.679768624
191 655.644302476
192 656.50258424
193 656.793850965
194 659.005182252
195 658.821638206
196 658.645679581
197 659.527936284
198 656.670931197
199 659.195020704
200 659.631694643
201 657.05785263
202 657.964212669
203 655.313470018
204 655.373274402
205 653.673382943
206 653.20700963
207 650.968347966
208 651.51747378
209 650.296218056
210 648.432212491
211 646.941213422
212 633.932002869
213 644.030601114
214 641.449573404
215 641.698395979
216 640.917691588
217 639.138543506
218 639.070842121
219 637.161318892
220 636.626592084
221 636.343013065
222 633.829944377
223 632.376673901
224 630.136200789
225 629.753358671
226 628.962364622
227 626.672824772
228 626.504295548
229 624.987011989
230 624.829831501
231 622.216165985
232 622.263111823
233 622.075564452
234 619.462009634
235 618.33961283
236 617.006868829
237 616.06076577
238 614.61502282
239 613.373599266
240 611.405214003
241 609.835208805
242 609.650431015
243 608.193244889
244 606.946656217
245 606.155662289
246 603.815419061
247 604.310029779
248 602.466891055
249 600.738247232
250 600.271622909
251 597.723182738
252 596.51074025
253 594.779973045
254 595.333596669
255 593.331400062
256 595.671730075
257 597.411089175
258 598.843363985
259 603.780329018
260 606.032416371
261 610.125614187
262 612.93560759
263 617.164041739
264 619.507485354
265 621.322161132
266 625.335433835
267 627.99967972
268 630.177896069
269 631.781084064
270 633.584877089
271 635.290616075
272 639.238743365
273 639.475425519
274 641.278555533
275 642.710386826
276 644.763928553
277 646.498186007
278 647.476017084
279 648.024933407
280 649.570723068
281 650.336606098
282 651.67308103
283 651.942756818
284 653.290756197
285 653.080736943
286 653.461516344
287 654.273847627
288 653.433228027
289 654.235751236
290 652.672285087
291 652.585183575
292 652.399026164
293 651.561091508
294 651.224505578
295 649.258214374
296 648.96211489
297 647.463964584
298 647.623093721
299 644.878375938
300 645.896153462
301 643.844317156
302 643.540502428
303 641.184087478
304 640.788734037
305 639.036129026
306 638.454429517
307 637.653028756
308 635.438870622
309 635.240069927
310 633.847521006
311 633.424847388
312 632.181882521
313 630.583322679
314 630.873929151
315 629.575835872
316 628.349199412
317 627.520278318
318 625.431449977
319 624.478365415
320 623.458693212
321 621.602360348
322 619.823889438
323 621.773674693
324 620.135040606
325 618.632722702
326 617.475101088
327 616.476347575
328 614.90574571
329 613.369366739
330 612.909028671
331 611.570017963
332 608.742948854
333 609.403368203
334 608.048279033
335 606.398903146
336 605.395404928
337 603.636639114
338 603.944147849
339 602.013705745
340 600.946912049
341 601.331046271
342 601.484674697
343 601.349940414
344 603.450044595
345 605.549375588
346 607.908925516
347 609.709625791
348 613.253418236
349 615.891446669
350 617.689070764
351 619.584252771
352 620.831311751
353 623.183031972
354 625.057817848
355 627.204624254
356 627.219278212
357 630.969563606
358 631.421557237
359 633.880668161
360 634.585815357
361 636.18037304
362 638.054800613
363 638.820991977
364 640.871996073
365 641.260050349
366 643.272765986
367 644.105684217
368 644.847603166
369 646.086548785
370 645.965100121
371 646.596944118
372 647.78397959
373 650.090549487
374 649.708727456
375 649.775323937
376 649.977413285
377 649.177500222
378 649.37890155
379 649.262640535
380 647.985776712
381 649.018448836
382 647.271709291
383 648.232448377
384 646.442079759
385 645.223210937
386 644.680067846
387 643.901424487
388 643.481285232
389 643.091779486
390 641.436098452
391 640.197078269
392 640.170746341
393 637.396464904
394 635.405762177
395 637.255214341
396 636.228235427
397 634.564372352
398 634.504681851
399 633.753622892
400 632.60890125
401 631.899952544
402 630.182661595
403 627.592348645
404 628.796358011
405 626.667326756
406 625.981519461
407 625.422551111
408 625.44807491
409 623.565409829
410 623.210218155
411 621.577052867
412 620.8952036
413 619.391890333
414 617.842869584
415 617.845350837
416 616.499816129
417 615.73567945
418 614.94119548
419 613.550759361
420 612.0745164
421 611.253762458
422 609.381179506
423 609.79114196
424 606.854113788
425 607.026421887
426 605.301136559
427 605.692601919
428 607.493462231
429 606.235587696
430 606.702975817
431 608.741466586
432 608.780285868
433 612.087628913
434 611.449701383
435 614.484914933
436 615.483187384
437 618.840219168
438 620.333059922
439 620.83670784
440 623.50981155
441 623.966458059
442 625.947626023
443 627.401477185
444 626.466322737
445 630.254351749
446 629.953799188
447 631.768511173
448 632.954757818
449 635.466833794
450 635.733566605
451 637.323648563
452 638.394616291
453 639.674840485
454 639.077376773
455 640.65295349
456 641.686866434
457 641.429001186
458 643.719048178
459 643.512859478
460 644.505142507
461 645.0462224
462 643.482837991
463 645.752779037
464 647.453274916
465 646.261707233
466 645.827117247
467 646.792563761
468 645.890730144
469 645.179813227
470 646.540193707
471 645.497157069
472 644.806023004
473 643.713557766
474 642.488228411
475 641.372023032
476 641.828337876
477 642.40227616
478 639.510493088
479 639.101474455
480 638.387280516
481 636.917218754
482 637.435469619
483 635.343894973
484 633.994801243
485 633.616491263
486 633.773103208
487 630.945975724
488 631.925907951
489 630.970260321
490 631.655477416
491 630.851442844
492 628.232057614
493 627.597665964
494 626.932322969
495 623.873421074
496 625.488565209
497 624.023598076
498 623.526334479
499 623.022196568
500 622.249172525
501 622.414160918
502 620.143597351
503 619.64827215
504 618.276628092
505 617.978795294
506 615.605854658
507 616.162401924
508 613.976154087
509 613.38281697
510 612.918044583
511 611.112562503
512 610.511605673
513 608.973622155
514 609.029810943
515 610.230142196
516 609.643090549
517 611.147856376
518 612.121911424
519 612.891936732
520 613.959002581
521 614.961521858
522 615.269512657
523 617.321485288
524 617.262898904
525 618.798861905
526 621.671725002
527 622.435468614
528 622.356443762
529 625.068855241
530 625.833140368
531 626.494875507
532 629.026358406
533 629.527284814
534 630.457694949
535 631.10933559
536 631.249269132
537 633.285251151
538 634.458386667
539 634.771715461
540 636.231878526
541 636.880711128
542 638.370673762
543 638.147737902
544 638.798853739
545 640.133147695
546 641.001706186
547 641.700660759
548 641.326879661
549 642.757997436
550 642.787228268
551 642.437046389
552 644.320348345
553 644.906968139
554 644.728074652
555 645.429664141
556 644.252997508
557 643.696879921
558 642.421672738
559 642.354305613
560 642.755415335
561 641.42550404
562 641.985120711
563 641.028003789
564 641.401025087
565 640.642795355
566 639.01070918
567 638.84211145
568 636.967525007
569 637.33786523
570 636.267704547
571 635.732051019
572 634.469255365
573 633.632951955
574 632.402068587
575 633.45905384
576 632.110452452
577 631.662360045
578 630.65271768
579 630.091533397
580 629.938025122
581 627.845809231
582 628.147805691
583 627.25144064
584 626.080575944
585 625.613296535
586 623.973271481
587 624.052025969
588 621.44398102
589 621.217465094
590 619.680718805
591 619.563523693
592 619.649328052
593 617.861574911
594 618.465238311
595 616.624695079
596 615.649344603
597 614.140272709
598 614.285233827
599 613.321496228
600 613.596406657
601 614.071352942
602 613.618997521
603 612.281103765
604 613.195413421
605 614.174408335
606 615.156628874
607 616.690195967
608 616.719195724
609 617.543261607
610 618.735496453
611 619.556614309
612 620.822446953
613 621.401020061
614 622.634475427
615 623.693459654
616 623.308690824
617 624.464326695
618 627.129988212
619 626.693443189
620 627.80521025
621 629.724508122
622 630.121906535
623 629.50499347
624 631.570304827
625 632.199467783
626 633.334885004
627 633.000533303
628 634.545648659
629 635.731141671
630 636.112993387
631 636.876046566
632 638.213614564
633 639.239764932
634 639.130884258
635 639.261014268
636 639.575833307
637 641.281948266
638 641.514075861
639 641.567580564
640 641.44628176
641 641.693763523
642 641.907337787
643 640.299762737
644 642.443546879
645 642.408672774
646 641.466032128
647 642.432403263
648 640.839859086
649 640.121367011
650 640.77805835
651 639.443121774
652 640.353372605
653 639.946142133
654 637.937369861
655 637.276839591
656 637.439228138
657 635.778734378
658 634.51686062
659 634.485659752
660 633.925673483
661 634.188801177
662 634.003342783
663 631.10754325
664 631.014056942
665 630.761513645
666 629.979991835
667 630.143943781
668 628.993024625
669 628.951881565
670 627.234916412
671 626.652894925
672 626.7788768
673 626.376560363
674 626.081653882
675 625.322236365
676 623.290334091
677 624.710193037
678 622.835549149
679 621.279217014
680 620.300641112
681 618.767847585
682 617.435069756
683 617.645673662
684 617.99072983
685 616.778154458
686 615.495878101
687 616.410417151
688 615.519177346
689 614.729502882
690 615.55858171
691 615.862809169
692 616.49848588
693 616.674033352
694 617.331393678
695 617.948054051
696 617.627648966
697 619.829460122
698 619.249973721
699 621.349281712
700 621.569905326
701 623.628698956
702 622.19100206
703 623.438675766
704 626.067347004
705 627.071393175
706 625.93107247
707 626.6493607
708 628.013483449
709 629.725301229
710 628.205812788
711 629.092640811
712 631.542284677
713 632.042633804
714 631.699269456
715 631.311238177
716 633.641483748
717 633.236727794
718 634.809795115
719 634.742604733
720 636.322362181
721 636.607949132
722 636.964786357
723 637.904610934
724 638.266060888
725 638.694406442
726 640.327950363
727 639.936313538
728 640.704672627
729 640.677067525
730 641.831015521
731 639.342857837
732 640.757015969
733 641.396911161
734 639.62962886
735 639.843980444
736 641.084304349
737 639.262035906
738 639.065737018
739 639.358186678
740 638.74091391
741 638.56216235
742 637.521520336
743 637.858428597
744 635.273968252
745 636.054730601
746 634.169999098
747 633.340500637
748 633.230713019
749 633.316334067
750 633.58768711
751 632.38417212
752 630.817318459
753 630.114064823
754 629.232473241
755 629.066521897
756 628.620164595
757 628.3003439
758 627.607710035
759 627.292164776
760 625.413065786
761 627.170499907
762 624.360030968
763 623.714952287
764 624.274573437
765 624.074419626
766 621.631147699
767 622.038610248
768 619.455294376
769 620.13523289
770 619.539629394
771 620.483943349
772 618.358443839
773 618.28484692
774 618.084121558
775 618.419246196
776 617.945953829
777 617.161470733
778 617.489971191
779 618.294595116
780 619.170317966
781 618.620093647
782 618.640663962
783 620.726203103
784 620.512915976
785 621.733663909
786 620.757221385
787 622.249075727
788 622.68177521
789 624.417632992
790 623.575228038
791 624.460914601
792 625.839994618
793 626.941068323
794 626.015318595
795 626.780349997
796 628.557241137
797 627.069820305
798 629.230889511
799 629.902313175
800 630.280172142
801 631.269691669
802 630.192590006
803 632.215954855
804 631.611392248
805 633.229911058
806 633.893526172
807 634.256578351
808 635.826738485
809 635.130429591
810 636.564385623
811 636.859315548
812 637.44095504
813 638.368534304
814 638.331248916
815 637.978679391
816 638.244673968
817 639.273171974
818 638.397469137
819 639.388233338
820 639.836406628
821 640.431189511
822 638.594071293
823 638.759886007
824 639.382305542
825 638.765700262
826 638.319941913
827 638.975390182
828 638.344695603
829 637.975423273
830 636.793211275
831 637.943677867
832 635.251268081
833 635.202947342
834 634.304151695
835 633.941045068
836 633.245248919
837 633.303599729
838 632.600097104
839 631.788867533
840 630.602409753
841 630.9528429
842 629.180610227
843 628.857253177
844 629.737892069
845 629.077503449
846 626.481530933
847 627.421848335
848 626.844686379
849 627.040428745
850 626.160941521
851 623.89220141
852 624.150277911
853 624.111908258
854 622.616061471
855 623.467341923
856 622.83777972
857 621.354879849
858 621.036236222
859 620.994874153
860 619.435437251
861 619.577055017
862 620.613137853
863 620.062942589
864 620.205424441
865 620.350858038
866 620.510413251
867 619.911783454
868 621.349281712
869 620.428700721
870 620.833720708
871 620.388285518
872 621.490810404
873 622.369032162
874 623.353081678
875 623.264500521
876 624.44950873
877 624.20618529
878 623.389415004
879 625.96300496
880 625.177589509
881 625.614177168
882 627.684528267
883 626.733603905
884 627.165091489
885 628.088231322
886 628.701479963
887 628.985408796
888 630.295665394
889 630.190405729
890 630.330230008
891 632.067202649
892 632.867932803
893 632.679143099
894 634.249840209
895 635.281535336
896 634.452248031
897 634.388151659
898 634.409582757
899 635.403036941
900 636.87868305
901 637.229732948
902 636.027828126
903 637.559524151
904 637.097587264
905 638.473690335
906 636.02509755
907 637.583202615
908 639.430855384
909 638.441487716
910 638.507119275
911 637.725920386
912 638.560837128
913 636.78145183
914 638.387382401
915 635.613150582
916 637.02788271
917 636.66702267
918 635.825525661
919 635.714268686
920 635.529330791
921 635.321290712
922 634.653476029
923 633.169769753
924 633.636966888
925 632.047627317
926 631.796351818
927 631.038844543
928 631.411789405
929 630.792946158
930 628.669267471
931 628.979870128
932 629.392570084
933 627.811023859
934 628.218244274
935 627.435823511
936 625.984262443
937 627.444484496
938 625.202116122
939 625.133915406
940 624.555297111
941 623.924510126
942 622.862317063
943 622.116199797
944 622.458715037
945 623.194682903
946 621.795518502
947 621.868310057
948 621.79242548
949 621.28346291
950 622.201260953
951 621.37321928
952 620.772249991
953 622.072275156
954 622.279762358
955 621.432492002
956 622.709887092
957 622.494750424
958 622.589896144
959 622.871434197
960 623.136820905
961 623.906117103
962 624.307701288
963 624.53277142
964 624.525360726
965 624.42367646
966 625.870644742
967 625.610556803
968 626.677930158
969 627.148473481
970 627.555326847
971 628.279126196
972 625.993373234
973 629.05979465
974 629.250983677
975 629.094520665
976 629.918879047
977 630.217908871
978 631.24100087
979 631.896558533
980 632.999431408
981 632.099065094
982 632.844403021
983 633.592504347
984 633.916430797
985 633.670593946
986 634.344891414
987 634.918014624
988 635.004899063
989 635.706994382
990 636.349188345
991 635.087673059
992 636.583127332
993 635.987175319
994 637.036201812
995 636.60420041
996 636.258191029
997 637.103066871
998 636.64695873
999 637.6843386


==> data/results/sawtooth_combined_1000/p2_hashing_internal.txt <==
op perf
0 478.641691462
1 484.029096925
2 500.650971426
3 508.374193909
4 514.700886727
5 517.969461298
6 521.5994325
7 524.350372492
8 528.552819737
9 530.455154393
10 531.602930355
11 531.623278454
12 532.46172898
13 531.678183702
14 531.621300098
15 529.070996302
16 524.935209872
17 526.780187797
18 527.133887395
19 525.280296132
20 523.86225304
21 519.578362159
22 514.999024721
23 516.229946886
24 511.055993722
25 508.447085658
26 505.450589614
27 502.729443833
28 499.125469786
29 497.418027374
30 493.634155633
31 491.472702869
32 490.291132423
33 487.696216953
34 484.139645724
35 482.737138887
36 480.008140938
37 477.455733885
38 476.427555617
39 476.098770499
40 472.462633521
41 472.2293155
42 470.275032123
43 468.782430222
44 467.808954776
45 467.777662003
46 462.436139014
47 462.514527292
48 460.522248348
49 461.36873108
50 457.901193851
51 456.424835673
52 454.332537797
53 453.879232041
54 452.256880551
55 449.850244853
56 450.035991628
57 446.780910035
58 447.625419887
59 442.722744881
60 442.746756603
61 440.358116835
62 439.794062033
63 437.56854101
64 436.566790735
65 433.080133034
66 433.097904921
67 429.823889332
68 429.054636032
69 426.782523896
70 425.819025637
71 422.683567246
72 422.045504735
73 420.062389766
74 418.271478476
75 418.901330724
76 417.049613786
77 416.501367686
78 415.714852868
79 412.504368679
80 413.240856917
81 411.481570255
82 409.635654687
83 410.472592488
84 408.664421328
85 419.765586106
86 428.676393048
87 437.39074116
88 446.397283762
89 452.642145759
90 457.574179638
91 461.289241155
92 465.758592664
93 469.350860772
94 471.074883359
95 474.685046472
96 475.279975552
97 480.650801185
98 480.364039083
99 482.010639903
100 484.515666632
101 482.288730106
102 483.796681542
103 486.176956014
104 485.872055312
105 487.468881205
106 485.511487566
107 484.778852977
108 483.311554106
109 482.486697842
110 483.129364168
111 479.37202265
112 477.961836898
113 477.415444652
114 476.102340579
115 474.107226461
116 470.496903542
117 468.933012099
118 467.247470848
119 466.424491297
120 465.010462154
121 462.55683378
122 461.314085464
123 458.539069306
124 457.635429769
125 456.878076717
126 454.438867975
127 453.887420941
128 451.365023747
129 450.913703346
130 448.502595597
131 447.944282898
132 444.802461003
133 445.234488309
134 446.86356518
135 441.004754362
136 442.578778193
137 438.302655435
138 439.599810313
139 437.240088095
140 437.667312007
141 436.795953173
142 434.928829877
143 434.24084604
144 431.041496473
145 435.430595683
146 431.653868849
147 429.605119862
148 430.834757422
149 426.540865547
150 428.260893539
151 425.520733657
152 425.384433206
153 426.130219855
154 424.769814583
155 423.536741442
156 423.242085161
157 421.36790348
158 422.395181316
159 421.143376894
160 420.237680128
161 420.15072277
162 418.168326551
163 415.341683432
164 416.370089722
165 415.268897512
166 414.839170483
167 415.845544984
168 413.466479187
169 411.878620606
170 416.770859382
171 416.295903128
172 425.743654424
173 429.979087967
174 437.22856987
175 440.74575504
176 444.696686287
177 448.744111075
178 452.715250256
179 455.208403511
180 459.634654798
181 459.80092689
182 463.57575216
183 465.349332509
184 466.642144622
185 469.089576877
186 471.15539553
187 472.550933902
188 474.595890498
189 473.792409751
190 474.288354039
191 477.823323632
192 476.707533612
193 475.402044538
194 478.375856562
195 476.649194296
196 478.031466421
197 474.861147633
198 476.38284412
199 475.862640821
200 477.084726073
201 475.916427648
202 472.928172615
203 472.031596851
204 472.025748061
205 470.287693794
206 469.974779978
207 467.681020031
208 466.293290086
209 463.735210904
210 463.815599904
211 460.911108338
212 459.800504056
213 457.754783738
214 455.935124079
215 454.51425834
216 453.334536181
217 451.136859246
218 450.331122845
219 449.775230451
220 448.642995141
221 448.374295688
222 447.081829834
223 444.521791236
224 440.874584958
225 442.958221177
226 439.93593213
227 441.324087005
228 441.875283353
229 439.183176386
230 437.221831273
231 436.862501569
232 436.135814873
233 434.241836009
234 434.076008445
235 435.124654511
236 432.486060704
237 432.126393513
238 430.999789133
239 430.530789571
240 430.601839273
241 428.442406201
242 427.253336768
243 424.437633399
244 425.021166054
245 425.37882377
246 424.559492991
247 424.264987426
248 421.305769825
249 421.919031206
250 420.736149419
251 420.439188674
252 418.545762747
253 417.886721775
254 418.720490673
255 418.396080717
256 417.717138245
257 422.252361657
258 423.720419945
259 428.60198177
260 432.028614119
261 435.860510689
262 439.576331936
263 441.693967035
264 445.840370645
265 448.776634893
266 451.936803417
267 453.850804944
268 454.154675091
269 457.345134362
270 458.669256008
271 460.344222392
272 462.146397349
273 463.377804087
274 463.710696461
275 466.601101435
276 466.293072657
277 470.320871712
278 468.022371469
279 468.998220972
280 471.166661661
281 472.377490079
282 473.070519795
283 472.981689578
284 473.572690389
285 473.250296048
286 472.116615637
287 471.42270895
288 471.725982868
289 471.149734919
290 472.245037561
291 470.539299207
292 468.031242958
293 468.24848027
294 464.662476728
295 464.847370271
296 465.671240063
297 463.197456675
298 461.019477727
299 461.27461246
300 460.658974967
301 458.201275907
302 456.518756872
303 455.454396604
304 452.500614552
305 451.440773228
306 452.886397863
307 451.785558178
308 448.530457236
309 447.496670065
310 447.206041128
311 446.209450716
312 444.880823101
313 444.015821172
314 444.082813007
315 442.611100089
316 443.165861693
317 440.132176094
318 438.772529461
319 438.120131664
320 438.646752835
321 437.778488681
322 435.862505429
323 435.116040009
324 435.619993433
325 431.935636407
326 433.58299765
327 430.453972902
328 430.287275921
329 429.922983597
330 430.588535946
331 426.720148925
332 426.427912521
333 428.035970859
334 426.312474894
335 426.877396116
336 424.820250587
337 423.095559623
338 423.729980612
339 423.183785121
340 422.706035111
341 420.839066827
342 424.278667926
343 423.250235909
344 427.83420911
345 428.686684048
346 431.409455676
347 433.482866861
348 435.557048064
349 437.355351551
350 440.026045142
351 441.738745546
352 444.59906612
353 448.421846574
354 449.272375309
355 451.676283608
356 452.335640735
357 453.293334729
358 455.084678175
359 456.503543495
360 458.214240588
361 458.956179897
362 461.706202954
363 461.691494512
364 463.505006318
365 464.774129649
366 466.216169752
367 465.318692701
368 467.226895075
369 467.142427872
370 468.50015765
371 469.499934446
372 468.424445011
373 470.377395544
374 469.981516802
375 470.803364737
376 469.752021431
377 468.386981793
378 469.662558019
379 469.427258843
380 467.484195236
381 465.50822617
382 464.602245307
383 465.066798126
384 464.899019865
385 464.841752179
386 462.024689213
387 462.731115394
388 460.154476158
389 460.700730418
390 457.086282921
391 457.326519473
392 454.397465553
393 454.442740158
394 450.762837218
395 451.242004133
396 450.242061388
397 449.888849336
398 449.476180459
399 447.850396471
400 445.957230472
401 446.544443731
402 445.515612482
403 443.072985862
404 442.921189261
405 441.191685213
406 440.933827297
407 440.596761878
408 440.455774827
409 437.918246137
410 438.625492453
411 437.245106599
412 435.769484479
413 436.300269699
414 434.369957236
415 434.257581839
416 432.932481149
417 432.114956406
418 431.55877086
419 429.725256232
420 429.87350005
421 428.829016973
422 428.191485091
423 428.0066585
424 425.776373946
425 425.895330473
426 426.33560286
427 426.228253968
428 425.835889236
429 424.713573166
430 427.187858638
431 429.381410597
432 431.350837694
433 435.727426787
434 432.934870902
435 435.226066211
436 436.780404284
437 438.301694891
438 440.306589882
439 445.639649986
440 446.059526867
441 445.985820996
442 448.917256469
443 448.559328363
444 450.000196875
445 452.72334597
446 454.503671197
447 456.289101124
448 457.201901503
449 457.223694292
450 459.07991204
451 459.072483069
452 458.859252954
453 461.727840988
454 460.608793552
455 464.106738981
456 463.318602891
457 463.359016938
458 464.126340759
459 464.505778045
460 465.336231602
461 464.407895027
462 466.840058845
463 465.006894308
464 467.073916199
465 465.387394284
466 465.57167313
467 467.580154636
468 466.855369607
469 464.251637387
470 468.534785135
471 463.563019538
472 463.203625124
473 463.444698708
474 460.109908754
475 461.034249658
476 458.895944542
477 458.495707678
478 458.547479783
479 456.8510468
480 455.161733188
481 454.298532968
482 453.417269938
483 452.335282672
484 452.848558951
485 449.221263709
486 450.09068202
487 448.275456302
488 447.712897836
489 445.792272614
490 445.041294269
491 443.570069267
492 443.206715823
493 441.354131853
494 441.640517868
495 441.300764896
496 440.383957561
497 439.12247521
498 437.979238251
499 436.299698626
500 436.380282288
501 436.544730992
502 435.337853736
503 434.096311863
504 433.9775332
505 433.994248708
506 434.153887799
507 431.995906407
508 430.8999194
509 429.902514231
510 429.559169198
511 428.050903385
512 428.815363254
513 429.283349011
514 428.453879189
515 428.921167828
516 429.014508627
517 431.331953071
518 432.566364332
519 432.58858522
520 435.11381544
521 434.41043228
522 438.533692434
523 437.870643817
524 440.648648029
525 442.217877432
526 442.706722181
527 444.570257827
528 446.970223514
529 447.40322137
530 446.822882649
531 448.519292048
532 451.788007513
533 453.124445985
534 452.258056638
535 453.897309819
536 452.771721327
537 454.474236367
538 455.096690412
539 456.984818736
540 457.17702786
541 459.0085301
542 460.61537062
543 461.128376526
544 460.924492387
545 462.667423436
546 461.578760915
547 461.570558445
548 463.973662999
549 464.952734649
550 463.579459258
551 463.673069683
552 464.352742775
553 465.550269362
554 465.604785113
555 464.061025881
556 463.960747065
557 462.726565387
558 463.673230927
559 462.224580595
560 461.336963748
561 462.339553727
562 461.155436475
563 459.919826776
564 457.82567143
565 458.648061455
566 456.784111952
567 457.480399252
568 456.463378799
569 453.929966777
570 455.902853485
571 451.441180826
572 452.53685941
573 451.503653906
574 449.209811865
575 447.20994103
576 448.015927862
577 446.532180849
578 447.503729105
579 444.933129331
580 444.900516908
581 444.01626476
582 440.762947439
583 441.736647875
584 443.705329966
585 439.739282977
586 438.389650146
587 438.178492009
588 438.315863341
589 437.611337897
590 436.341438485
591 436.390041928
592 435.758470845
593 434.441005844
594 432.48124437
595 433.86630193
596 432.122192056
597 433.380340654
598 430.878196551
599 431.184235646
600 431.211660567
601 430.915052423
602 432.468526022
603 432.851198419
604 433.277018153
605 433.656985997
606 438.384365109
607 434.283371637
608 436.126114152
609 436.849476523
610 437.068142529
611 440.476048895
612 443.299107318
613 442.464024633
614 443.264769139
615 444.558844254
616 446.980862179
617 446.874997556
618 447.475694519
619 450.196049124
620 448.789776659
621 449.891480551
622 450.948982676
623 453.442250162
624 453.732345558
625 453.560558102
626 453.725500383
627 457.267808838
628 455.293014633
629 457.226673324
630 456.916748626
631 458.057191647
632 458.801148012
633 461.000881318
634 460.935062086
635 461.373360856
636 462.184951628
637 461.015014452
638 462.564857375
639 463.510269881
640 462.979949612
641 463.860726745
642 462.284464202
643 462.154032935
644 463.615512529
645 463.286083558
646 461.963645771
647 460.8146281
648 459.310382206
649 460.398002563
650 458.49329018
651 458.778467921
652 458.485039347
653 458.51846494
654 457.82766268
655 454.748489411
656 456.103930578
657 453.172907103
658 454.346884305
659 452.149626711
660 451.722394906
661 452.473537085
662 450.59562546
663 449.564737041
664 449.637558405
665 447.88941073
666 446.799824184
667 446.316942381
668 445.079622519
669 442.834544061
670 442.87219893
671 444.002168951
672 444.423309647
673 442.165230072
674 439.59464099
675 439.246161345
676 438.84184809
677 440.635638941
678 437.784669481
679 436.397945177
680 436.908166928
681 435.185581083
682 434.224630046
683 433.860937157
684 433.546388867
685 433.621680911
686 433.899293493
687 432.772521455
688 433.844043695
689 432.557476615
690 433.757620579
691 434.259467643
692 435.347045604
693 435.076048574
694 438.796114592
695 437.156797761
696 438.58629602
697 438.000052341
698 439.895436855
699 441.408047531
700 445.090419006
701 443.79280867
702 443.966785513
703 445.086952187
704 444.80023521
705 447.910174302
706 450.234662306
707 447.829387751
708 450.251183879
709 447.370996379
710 451.333753299
711 450.858660319
712 451.046207316
713 452.881629196
714 454.843894164
715 453.308129401
716 456.111315791
717 455.91220681
718 456.376874197
719 457.18084234
720 457.746559462
721 459.92733608
722 458.01874602
723 459.014429463
724 460.153629191
725 460.464039543
726 459.990804784
727 461.090157765
728 461.107485654
729 459.391460211
730 461.952441996
731 461.972662537
732 459.172451857
733 461.613864388
734 460.023974149
735 459.401643142
736 460.000802701
737 459.817576573
738 458.842356793
739 457.882848155
740 457.366627032
741 457.898468112
742 458.151785916
743 453.924042847
744 454.472583998
745 454.006631221
746 452.259181596
747 452.224770634
748 451.214415398
749 452.662993759
750 450.819838417
751 449.007004173
752 449.42466901
753 447.845231853
754 446.67883122
755 445.172400246
756 444.724868181
757 446.672646124
758 442.6152631
759 443.513263708
760 442.172219668
761 440.634134208
762 440.960610642
763 440.60782731
764 438.546096896
765 438.584276271
766 438.323644372
767 437.164824363
768 437.520153272
769 438.822494436
770 436.215529295
771 435.73559085
772 435.185581083
773 434.386372778
774 434.371325151
775 437.11260895
776 436.413514461
777 436.976277104
778 436.272621962
779 437.39227165
780 437.880853714
781 437.75645004
782 437.007499376
783 438.429964759
784 440.56395711
785 439.195472949
786 441.21197842
787 441.268390688
788 442.386707253
789 443.602782099
790 444.493437499
791 445.199601903
792 445.927947631
793 447.176344103
794 448.915392355
795 446.428471779
796 447.582244636
797 447.818157168
798 449.97341782
799 453.433357709
800 452.138025079
801 452.700289321
802 453.341061287
803 453.559838093
804 454.980270918
805 455.316336147
806 453.081024593
807 455.187734784
808 457.106549823
809 456.938096654
810 457.041054513
811 455.801654264
812 461.404175177
813 458.861990144
814 460.007256614
815 459.572973984
816 461.934570433
817 458.672622072
818 460.490597473
819 458.45792405
820 459.680767796
821 460.305656765
822 459.32457011
823 457.698267452
824 459.700948444
825 459.042400828
826 458.525245254
827 455.554144603
828 457.745826102
829 456.009348192
830 455.869340553
831 456.849637992
832 454.945858599
833 458.548531114
834 452.058567352
835 452.802525008
836 452.113443853
837 451.206475354
838 449.291551466
839 449.664853543
840 448.429990549
841 447.385757251
842 446.73206005
843 447.856864946
844 446.684667314
845 445.262193199
846 445.901899576
847 443.90253809
848 443.617836542
849 442.874650641
850 440.820945255
851 439.824382522
852 439.478194355
853 439.727100964
854 437.383327997
855 438.319225481
856 438.223856797
857 437.76363631
858 438.269855241
859 436.784792202
860 437.500054688
861 436.849667361
862 434.884050127
863 436.42703731
864 438.442699759
865 437.693699979
866 438.246758782
867 437.389258507
868 439.590051506
869 440.078813715
870 440.297332789
871 439.867815323
872 440.641560893
873 440.493559819
874 443.381462022
875 443.911898137
876 443.706215903
877 444.783962869
878 445.469271251
879 447.245443268
880 445.552136562
881 447.849744619
882 448.429487826
883 448.314444165
884 449.150039694
885 449.418609616
886 450.717632615
887 450.383704397
888 452.202582687
889 451.935067325
890 452.914858121
891 451.824750734
892 453.13235101
893 454.897431433
894 452.705720231
895 453.784643338
896 456.056036517
897 454.985446153
898 456.470775657
899 457.339800728
900 457.312559301
901 457.750854907
902 457.63275955
903 459.233339789
904 456.942481337
905 457.507399038
906 458.705812009
907 459.245782947
908 460.647197797
909 458.297609989
910 458.474213863
911 459.108523729
912 458.092495975
913 459.071271274
914 457.550783275
915 457.323695999
916 457.64040379
917 457.8755627
918 456.126346998
919 455.604891237
920 454.293218561
921 455.309183962
922 451.896519312
923 452.620582649
924 451.153905064
925 450.107446274
926 450.536245134
927 448.680939731
928 449.695943709
929 449.365849296
930 447.262196281
931 447.474893582
932 445.162788798
933 445.10587177
934 444.971042953
935 443.613162668
936 445.447245182
937 440.38468483
938 441.39095089
939 439.904822193
940 441.363579538
941 439.985436482
942 439.084876863
943 438.738937061
944 437.420204986
945 438.734269183
946 439.417942599
947 436.433513337
948 436.123070878
949 437.934499451
950 437.959145419
951 439.386519753
952 436.743110541
953 438.843533191
954 440.448742392
955 439.169964376
956 439.460088125
957 441.540725454
958 440.749397385
959 440.490212748
960 442.517428549
961 442.804052233
962 443.59402541
963 443.263639361
964 447.612646758
965 444.156285716
966 444.242856908
967 446.032816865
968 446.87105357
969 446.205369145
970 448.677014131
971 447.80767914
972 448.707665834
973 449.78762153
974 448.555555792
975 451.462886478
976 451.544887456
977 450.703920651
978 451.455243404
979 451.004352869
980 452.483006152
981 452.87034888
982 454.987619787
983 454.39700098
984 454.927800683
985 454.217127824
986 452.794426463
987 455.974832013
988 456.731172713
989 456.220041313
990 456.688308745
991 457.473178919
992 456.227066036
993 458.342247135
994 457.697062901
995 458.291519006
996 455.826742079
997 458.516888151
998 458.314886159
999 457.782811354


==> data/results/sawtooth_combined_1000/p2_hashing_metadata.txt <==
op perf
0 1384.45191279
1 1397.06267572
2 1448.35649557
3 1456.37147959
4 1407.61604739
5 1402.28509367
6 1416.25506754
7 1422.59196968
8 1433.35679261
9 1442.26782192
10 1474.2369718
11 1449.89682172
12 1442.46754268
13 1436.22239042
14 1467.19749872
15 1470.5411996
16 1451.89982908
17 1463.88557685
18 1426.80982801
19 1454.7750445
20 1414.21762476
21 1412.99817017
22 1409.33451576
23 1449.68610672
24 1410.10608933
25 1406.53652687
26 1438.81683214
27 1451.02816228
28 1438.52137265
29 1430.28828533
30 1440.03617371
31 1448.6182355
32 1454.03733459
33 1448.99553818
34 1448.62977731
35 1450.81764455
36 1448.37170432
37 1447.38694189
38 1440.4333976
39 1438.9099969
40 1441.09921284
41 1445.52224189
42 1443.30655759
43 1441.2150019
44 1441.12050001
45 1435.03317797
46 1436.21001412
47 1436.31367223
48 1431.29958782
49 1430.47856303
50 1427.29909338
51 1421.97296616
52 1416.12319989
53 1411.90988344
54 1407.35801957
55 1405.53619625
56 1402.76555229
57 1397.3472062
58 1393.93464189
59 1390.27820162
60 1385.61057276
61 1381.82956307
62 1375.38480688
63 1373.47544226
64 1367.51061445
65 1364.82484691
66 1362.75707561
67 1362.10275976
68 1359.26355101
69 1358.70257491
70 1357.5700311
71 1359.62716304
72 1359.9650761
73 1363.97735798
74 1368.71366921
75 1369.56142877
76 1376.22664801
77 1382.986705
78 1389.32498256
79 1393.26800764
80 1395.16178819
81 1394.27184327
82 1390.81864977
83 1382.10266881
84 1379.42640691
85 1348.56174205
86 1357.69536642
87 1366.41188778
88 1368.06298015
89 1376.94342656
90 1402.08258337
91 1383.69283403
92 1373.67165951
93 1379.57960071
94 1375.36305287
95 1368.25390961
96 1370.56143679
97 1355.25090268
98 1361.02937374
99 1358.88766891
100 1356.41821493
101 1342.15622094
102 1336.34724181
103 1346.46314427
104 1336.78982623
105 1338.81802451
106 1350.02732118
107 1332.98542414
108 1323.47827295
109 1378.08669888
110 1333.35111135
111 1329.65197025
112 1329.35634228
113 1328.01022568
114 1326.30700094
115 1333.97097146
116 1336.08745494
117 1340.52974384
118 1333.80060815
119 1346.82810197
120 1343.41025365
121 1356.70713611
122 1352.40631966
123 1354.80794243
124 1353.38691843
125 1344.06389142
126 1350.88128118
127 1349.48441261
128 1346.38247225
129 1344.96277816
130 1347.36978261
131 1345.30972898
132 1343.07059515
133 1342.04229312
134 1343.34303003
135 1342.44855905
136 1344.05440732
137 1341.30920497
138 1341.36722879
139 1338.54383831
140 1340.62274608
141 1342.66936096
142 1341.00971997
143 1340.91576501
144 1342.4769438
145 1342.5841859
146 1341.99816817
147 1343.46710571
148 1342.21431807
149 1343.73834727
150 1344.36112766
151 1344.8917816
152 1342.74823638
153 1342.59545182
154 1343.80380464
155 1341.89867256
156 1342.35530333
157 1342.00717303
158 1343.56863923
159 1342.45261394
160 1344.56222063
161 1344.16732195
162 1348.29991179
163 1346.17721009
164 1350.45120263
165 1352.55036898
166 1358.03831366
167 1361.74802147
168 1364.59018116
169 1367.75002727
170 1350.60714856
171 1341.09739317
172 1341.65607317
173 1344.68380937
174 1350.0984053
175 1357.90600032
176 1367.6041251
177 1371.49800841
178 1373.28210991
179 1374.49062237
180 1350.5597226
181 1375.917522
182 1340.36668411
183 1352.92732886
184 1343.14636064
185 1336.5553227
186 1358.57197782
187 1331.01337702
188 1343.87694388
189 1348.41081358
190 1331.08911708
191 1337.20543454
192 1359.03217882
193 1327.15102149
194 1320.24660886
195 1327.54832027
196 1328.90542047
197 1316.15661211
198 1324.4151631
199 1315.41086036
200 1318.41111684
201 1318.45500805
202 1321.42290819
203 1324.01798414
204 1334.26687539
205 1344.32317529
206 1326.94937987
207 1349.66973582
208 1351.30250359
209 1340.47987839
210 1341.82349788
211 1344.28386974
212 1337.4289867
213 1341.39556783
214 1343.68734008
215 1344.6096783
216 1343.35927136
217 1342.03824071
218 1340.01554418
219 1340.87081514
220 1338.59848738
221 1339.04973666
222 1336.82154635
223 1337.09681517
224 1335.41479987
225 1335.82330798
226 1334.73346874
227 1335.74167557
228 1334.31538946
229 1335.40855823
230 1334.4075314
231 1330.75211781
232 1335.05065349
233 1335.07783504
234 1332.33896435
235 1334.43201569
236 1336.05041453
237 1335.79520389
238 1334.30070134
239 1337.29529352
240 1335.69885601
241 1336.41733908
242 1337.38427029
243 1336.6325881
244 1336.45618595
245 1336.91135375
246 1337.85662659
247 1336.39635378
248 1336.85371478
249 1337.6552976
250 1338.39917421
251 1338.49815153
252 1338.12739776
253 1340.81553093
254 1341.80819389
255 1337.51529783
256 1329.70987393
257 1324.67262372
258 1325.32791098
259 1327.29018114
260 1331.77826025
261 1335.02748321
262 1340.75485839
263 1343.97221741
264 1348.05590118
265 1353.19324851
266 1358.00281242
267 1359.32683417
268 1361.58624798
269 1359.31898119
270 1329.46856821
271 1340.44933202
272 1342.02158105
273 1342.38098115
274 1322.02648151
275 1348.60493562
276 1349.60142896
277 1323.09040842
278 1344.16958043
279 1339.78843401
280 1314.17140015
281 1344.36203132
282 1338.52816113
283 1329.18185534
284 1313.94476439
285 1305.89516992
286 1324.33360361
287 1340.81058704
288 1317.93501987
289 1309.40097524
290 1339.72426465
291 1345.85652833
292 1316.44336496
293 1327.77041787
294 1334.99094709
295 1313.90505722
296 1340.81103648
297 1341.64797304
298 1338.57161023
299 1341.47789278
300 1337.39187187
301 1340.15741489
302 1335.95046029
303 1337.01011114
304 1334.60254035
305 1336.08924007
306 1334.15962286
307 1336.28384807
308 1334.1066705
309 1333.60138721
310 1331.55836603
311 1334.16674283
312 1331.53576006
313 1330.0450187
314 1331.44312791
315 1329.35678407
316 1329.57330004
317 1329.78767613
318 1329.86062396
319 1329.69484501
320 1328.16147256
321 1328.99019338
322 1328.82683858
323 1331.4506621
324 1329.72578727
325 1329.26798873
326 1330.51574449
327 1330.57637908
328 1330.58478869
329 1330.93188856
330 1331.29423433
331 1331.36291622
332 1331.47858367
333 1332.50229607
334 1331.38285745
335 1333.48801794
336 1333.15202466
337 1334.20545897
338 1334.69561266
339 1333.47557073
340 1332.04835069
341 1325.3573329
342 1322.35339233
343 1318.71189541
344 1316.94873514
345 1317.01290936
346 1318.0123188
347 1319.8928643
348 1323.09872367
349 1326.51724555
350 1330.91727484
351 1334.282898
352 1335.81170932
353 1339.28108061
354 1345.78498461
355 1342.60626729
356 1341.7991917
357 1344.15196444
358 1328.48392418
359 1345.64644687
360 1322.2358082
361 1342.35755573
362 1320.44665429
363 1335.84918263
364 1329.41333654
365 1333.95228719
366 1334.67601741
367 1335.31315764
368 1338.47530931
369 1333.15868955
370 1336.70405539
371 1338.5971435
372 1330.45909819
373 1317.63850192
374 1331.13385649
375 1316.71160494
376 1320.69777746
377 1333.9554012
378 1332.33763301
379 1336.21421117
380 1335.16428863
381 1325.69555932
382 1330.98547496
383 1335.74925849
384 1333.70232431
385 1334.85328628
386 1333.86465609
387 1334.21702975
388 1333.31333363
389 1332.73404726
390 1332.10735054
391 1333.36311178
392 1330.82074377
393 1331.71130896
394 1331.94722026
395 1329.71429426
396 1329.69970727
397 1329.76203576
398 1329.92738929
399 1329.54236487
400 1327.23777266
401 1329.18892227
402 1326.74515912
403 1327.95246993
404 1326.8019297
405 1324.83495869
406 1326.96258596
407 1328.10767235
408 1324.95168895
409 1326.97403145
410 1324.1862958
411 1326.85122283
412 1326.84594124
413 1324.72526854
414 1326.73723803
415 1326.73239741
416 1326.62239286
417 1325.24492183
418 1326.43982556
419 1327.58092518
420 1326.6237128
421 1328.89968103
422 1327.69020739
423 1327.9515882
424 1330.61754293
425 1328.15441655
426 1323.75114008
427 1322.58381296
428 1318.86146646
429 1317.00293593
430 1314.16880958
431 1313.44902849
432 1314.52942804
433 1313.22177952
434 1313.79975852
435 1319.40916857
436 1319.445292
437 1322.03565728
438 1324.334919
439 1326.26610336
440 1329.19113071
441 1331.38640262
442 1333.85664976
443 1336.53522622
444 1322.1969095
445 1333.56537371
446 1334.39951855
447 1335.17364768
448 1333.41111565
449 1331.43736652
450 1328.7751915
451 1330.36794319
452 1323.01820142
453 1318.89408094
454 1326.93705442
455 1322.89568637
456 1325.33361961
457 1327.71400509
458 1327.66068179
459 1324.56910111
460 1326.0730832
461 1323.59914403
462 1328.43539204
463 1321.77004836
464 1329.79430742
465 1330.11755246
466 1319.83102203
467 1326.23312327
468 1329.42924279
469 1327.13076651
470 1328.34627862
471 1330.27503104
472 1326.99956441
473 1325.40300535
474 1328.6458707
475 1326.25467007
476 1325.89418304
477 1329.84647587
478 1327.32365427
479 1327.44699089
480 1328.05828582
481 1326.60611373
482 1324.31168073
483 1325.05175983
484 1324.78011134
485 1327.02025564
486 1324.39323752
487 1324.5796281
488 1325.08468119
489 1323.8199221
490 1322.89306129
491 1325.94736453
492 1323.90580013
493 1324.23276437
494 1323.97766582
495 1324.17709015
496 1324.49190835
497 1324.08109599
498 1321.52593957
499 1322.58906067
500 1323.19151146
501 1321.44779141
502 1323.30094775
503 1321.13223675
504 1322.80906442
505 1320.79633453
506 1323.09916132
507 1324.15999428
508 1324.13194048
509 1321.93735207
510 1325.24272649
511 1324.36254292
512 1323.30182331
513 1319.86107142
514 1319.28645073
515 1315.41215809
516 1312.56246977
517 1311.27420448
518 1311.79798311
519 1310.20944681
520 1310.69543862
521 1312.15945362
522 1314.19514747
523 1315.55665478
524 1316.7293759
525 1319.01324619
526 1321.44429898
527 1320.06143566
528 1324.1262422
529 1323.05758608
530 1325.63888337
531 1330.657824
532 1329.54590025
533 1328.36524731
534 1328.17690785
535 1328.43583323
536 1326.22344942
537 1322.90443669
538 1320.50288711
539 1323.72047524
540 1325.16765027
541 1318.42893371
542 1321.41636013
543 1317.51003778
544 1319.76396022
545 1319.40742774
546 1321.19856491
547 1319.67818328
548 1319.87021716
549 1319.69821141
550 1321.02097748
551 1322.40322984
552 1320.28539289
553 1321.68357375
554 1321.69885885
555 1321.93516767
556 1322.40279265
557 1324.47436579
558 1322.07585741
559 1322.1807388
560 1317.97583953
561 1321.26926411
562 1321.60016705
563 1322.72245381
564 1322.43427088
565 1323.12935971
566 1321.562179
567 1322.1960354
568 1321.26882767
569 1320.81770503
570 1321.5661087
571 1319.70169463
572 1320.53732664
573 1321.74864703
574 1320.73179107
575 1320.10587249
576 1320.30761847
577 1321.22474892
578 1318.92017368
579 1319.20508659
580 1319.60460687
581 1317.12002487
582 1321.12569157
583 1319.96168151
584 1320.08539632
585 1318.55975037
586 1319.38305648
587 1320.07494065
588 1318.87581663
589 1318.67494267
590 1319.2716565
591 1319.50492175
592 1319.89634854
593 1320.36166026
594 1321.36441447
595 1321.02621279
596 1321.47747789
597 1316.92098606
598 1318.06096098
599 1316.72764213
600 1315.51944601
601 1313.29507705
602 1311.86079583
603 1310.15237072
604 1308.33412106
605 1307.93711831
606 1308.73735964
607 1307.79086985
608 1308.23613139
609 1311.81131955
610 1310.1583785
611 1314.51560429
612 1314.23875841
613 1315.87604448
614 1317.98061646
615 1320.02614972
616 1320.5822315
617 1323.81335026
618 1320.96600923
619 1325.00216141
620 1318.94670235
621 1322.89568637
622 1325.44165373
623 1322.15626499
624 1321.64383417
625 1318.39416953
626 1317.81431272
627 1315.79553327
628 1316.00245829
629 1317.13477088
630 1316.67693126
631 1316.46892755
632 1314.17399072
633 1315.84704199
634 1315.17601329
635 1316.71680615
636 1313.16314739
637 1315.9245291
638 1316.7991641
639 1317.84861214
640 1317.20069825
641 1318.09614193
642 1317.12089227
643 1316.6821322
644 1317.75266507
645 1312.24124243
646 1316.43773266
647 1317.05844216
648 1315.2910476
649 1316.39744145
650 1316.44293171
651 1316.32163134
652 1314.46203998
653 1316.17826582
654 1317.2228201
655 1315.83448907
656 1315.94487639
657 1315.07786083
658 1317.04803439
659 1315.77172808
660 1314.7679336
661 1316.70293635
662 1315.06402554
663 1316.56468776
664 1315.85180351
665 1316.468061
666 1315.53069495
667 1317.06581444
668 1316.36798277
669 1315.48483509
670 1317.45275779
671 1317.57990875
672 1316.45549623
673 1316.70727063
674 1315.92409618
675 1317.4427777
676 1318.44675107
677 1317.17163734
678 1317.79173685
679 1318.27337826
680 1317.77220067
681 1317.38984233
682 1317.20633708
683 1317.88378176
684 1316.27528318
685 1314.5531883
686 1313.81184112
687 1311.37780893
688 1309.72939026
689 1307.67244113
690 1307.43479332
691 1305.27726863
692 1305.12735596
693 1306.08790429
694 1303.09968322
695 1306.77487634
696 1306.59815737
697 1309.13699071
698 1307.97561018
699 1308.89281411
700 1311.86509829
701 1312.91962142
702 1315.09515535
703 1316.55992109
704 1314.87511645
705 1317.31174874
706 1314.50739657
707 1309.08729125
708 1319.534521
709 1318.02447901
710 1319.76918557
711 1318.19387666
712 1319.73696323
713 1306.06914004
714 1317.07969188
715 1316.09598551
716 1313.66729602
717 1313.28515984
718 1311.11474581
719 1310.03737537
720 1307.31856543
721 1311.85090027
722 1310.60138911
723 1309.81859667
724 1309.654775
725 1311.17147599
726 1311.23594806
727 1310.85006988
728 1312.1138285
729 1311.97998443
730 1311.11560532
731 1312.99288522
732 1312.46599893
733 1312.70892583
734 1311.15729298
735 1313.09762356
736 1311.99418524
737 1308.67698646
738 1312.07724461
739 1310.83288683
740 1311.65173023
741 1313.16314739
742 1313.23945641
743 1313.6590989
744 1313.14202386
745 1311.41736349
746 1312.17451921
747 1311.91328778
748 1312.29548695
749 1310.82902071
750 1312.20034675
751 1313.59568247
752 1311.89177418
753 1311.5317412
754 1313.24635484
755 1312.31658325
756 1312.76794825
757 1314.02116428
758 1314.32253409
759 1312.9765079
760 1313.32310474
761 1313.48913942
762 1314.57954159
763 1313.17176943
764 1313.96073425
765 1314.96243152
766 1315.35289767
767 1313.87743626
768 1314.43828301
769 1314.82714132
770 1312.46901343
771 1312.54524179
772 1310.83030941
773 1310.58421257
774 1308.13730078
775 1306.02351104
776 1305.19464205
777 1302.41402439
778 1303.94714581
779 1302.19736038
780 1301.83881478
781 1302.30759138
782 1302.71051721
783 1305.1018061
784 1305.95187567
785 1307.11179923
786 1305.93013078
787 1309.60074857
788 1309.77870961
789 1310.22790104
790 1310.76072292
791 1311.01977673
792 1315.04197614
793 1313.81227265
794 1315.92712659
795 1316.83601178
796 1316.82820857
797 1314.89456682
798 1317.02895389
799 1315.52550311
800 1314.00346634
801 1314.45642462
802 1313.60129048
803 1310.43651295
804 1309.15498628
805 1309.61661301
806 1310.94587367
807 1307.60404442
808 1303.34255231
809 1306.07468396
810 1306.19964804
811 1308.27421297
812 1305.81715426
813 1308.46037393
814 1308.30459424
815 1309.54586914
816 1310.09315417
817 1308.09494938
818 1310.34636385
819 1308.35423429
820 1310.58807725
821 1308.38205148
822 1308.57123976
823 1307.45487891
824 1310.35108564
825 1308.97462455
826 1309.0350252
827 1306.93797828
828 1307.96577315
829 1307.76949124
830 1307.9704778
831 1310.57734208
832 1307.9550809
833 1308.41243777
834 1310.1364933
835 1308.25838103
836 1309.55015643
837 1308.72965212
838 1308.78103733
839 1309.98460441
840 1308.55796912
841 1308.70867098
842 1309.56944958
843 1309.81988339
844 1308.39959832
845 1310.14507564
846 1309.92282917
847 1310.39615897
848 1311.54163194
849 1310.18326844
850 1310.55029024
851 1310.44037676
852 1310.63574353
853 1311.73603673
854 1311.53432138
855 1309.75211959
856 1311.80228516
857 1309.92926382
858 1307.45060533
859 1306.59175541
860 1306.42660642
861 1305.86575308
862 1304.98726985
863 1302.75973365
864 1302.23127562
865 1301.16844927
866 1301.2780828
867 1299.29652838
868 1301.00382202
869 1299.92778901
870 1301.16083064
871 1302.63330579
872 1302.88151791
873 1302.79452683
874 1305.09158643
875 1307.17288244
876 1306.53542083
877 1306.70614662
878 1310.84405576
879 1310.59194196
880 1310.23991803
881 1312.12846263
882 1312.5064805
883 1313.53917368
884 1313.4102138
885 1313.56850588
886 1308.62218442
887 1310.69200278
888 1311.79109989
889 1309.03716717
890 1310.24592661
891 1310.27081988
892 1308.61190955
893 1306.65279001
894 1305.20869634
895 1305.36246163
896 1306.07127231
897 1305.78859348
898 1305.40974854
899 1304.6003797
900 1305.72721335
901 1305.09754788
902 1304.17970031
903 1306.06274325
904 1306.14547979
905 1306.01583544
906 1306.972995
907 1305.74767275
908 1306.35108708
909 1305.60532269
910 1307.49676149
911 1307.52924371
912 1306.71553783
913 1306.61693683
914 1305.13544696
915 1306.14121476
916 1306.68138861
917 1305.68544406
918 1305.62236897
919 1303.23511828
920 1305.09116062
921 1307.12076914
922 1304.53145307
923 1304.7688977
924 1306.03843606
925 1305.7046235
926 1304.8838213
927 1305.52734166
928 1307.27028565
929 1304.65016458
930 1304.40638259
931 1307.07506663
932 1306.4769575
933 1306.38649902
934 1308.04062382
935 1306.84190545
936 1307.71262753
937 1308.58879168
938 1308.17280963
939 1307.06396183
940 1308.16296963
941 1306.7616421
942 1307.55232416
943 1308.72408563
944 1307.58908359
945 1305.92586716
946 1305.91989814
947 1302.44752683
948 1302.61591328
949 1302.22703612
950 1300.52541227
951 1298.4622636
952 1298.83961669
953 1298.46732164
954 1299.54093716
955 1298.09018482
956 1299.34000025
957 1299.266142
958 1299.7845932
959 1301.42838272
960 1302.76652242
961 1301.08845808
962 1301.91338956
963 1304.8463625
964 1305.38077957
965 1304.39702454
966 1306.06572841
967 1308.30288258
968 1307.23909795
969 1310.60654215
970 1308.73307767
971 1311.45133073
972 1311.17792291
973 1311.16588871
974 1309.34439817
975 1306.59858417
976 1309.42240723
977 1309.38211567
978 1308.56396228
979 1306.95762157
980 1307.00203468
981 1306.08918369
982 1297.02274913
983 1304.31323343
984 1303.96882471
985 1301.66088675
986 1300.67638424
987 1303.16760951
988 1302.24738598
989 1301.69350325
990 1303.53665789
991 1303.6377686
992 1301.45632963
993 1303.50140029
994 1302.86624059
995 1305.49368059
996 1304.43700988
997 1301.27427283
998 1302.45685693
999 1305.05368991


==> data/results/sawtooth_probe_1/chaining_table.txt <==
op probes
Upsert 10.0284
Query 5.02368
Delete 5.00305
Negative 5.75309


==> data/results/sawtooth_probe_1/double_hashing.txt <==
op probes
Upsert 7.08754
Query 3.95261
Delete 4.00262
Negative 4.09329


==> data/results/sawtooth_probe_1/iht_p2_hashing.txt <==
op probes
Upsert 10.2781
Query 13.0212
Delete 7.00586
Negative 26.018


==> data/results/sawtooth_probe_1/p2_hashing_external.txt <==
op probes
Upsert 10.7741
Query 7.4001
Delete 4.00528
Negative 10.0118


==> data/results/sawtooth_probe_1/p2_hashing_internal.txt <==
op probes
Upsert 10.8437
Query 12.8753
Delete 7.00692
Negative 18.0138


==> data/results/sawtooth_probe_1/p2_hashing_metadata.txt <==
op probes
Upsert 5.9756
Query 4.39453
Delete 6.01864
Negative 4.00962


==> data/results/sawtooth_probe_1/warpcore_hashing.txt <==
op probes
Upsert 6.91301
Query 1
Delete 2
Negative 1.83975


==> data/results/sawtooth_probe_10/chaining_table.txt <==
op probes
Upsert 9.84825
Query 4.85185
Delete 5.00309
Negative 5.8408


==> data/results/sawtooth_probe_10/double_hashing.txt <==
op probes
Upsert 7.31733
Query 3.8323
Delete 4.00263
Negative 4.50429


==> data/results/sawtooth_probe_10/iht_p2_hashing.txt <==
op probes
Upsert 10.7127
Query 10.7256
Delete 7.00598
Negative 26.0182


==> data/results/sawtooth_probe_10/p2_hashing_external.txt <==
op probes
Upsert 10.9025
Query 6.0975
Delete 4.00784
Negative 10.0118


==> data/results/sawtooth_probe_10/p2_hashing_internal.txt <==
op probes
Upsert 10.884
Query 11.6707
Delete 7.00715
Negative 18.0135


==> data/results/sawtooth_probe_10/p2_hashing_metadata.txt <==
op probes
Upsert 5.99666
Query 4.40996
Delete 6.01737
Negative 4.00955


==> data/results/sawtooth_probe_10/warpcore_hashing.txt <==
op probes
Upsert 7.44874
Query 1
Delete 2
Negative 2.41291


==> data/results/sawtooth_probe_100/chaining_table.txt <==
op probes
Upsert 9.88896
Query 4.50432
Delete 5.34618
Negative 6.28089


==> data/results/sawtooth_probe_100/double_hashing.txt <==
op probes
Upsert 14.3112
Query 3.6653
Delete 4.23923
Negative 11.5769


==> data/results/sawtooth_probe_100/iht_p2_hashing.txt <==
op probes
Upsert 12.5677
Query 9.57872
Delete 7.35269
Negative 26.0183


==> data/results/sawtooth_probe_100/p2_hashing_external.txt <==
op probes
Upsert 11.0151
Query 5.97045
Delete 5.80202
Negative 10.0125


==> data/results/sawtooth_probe_100/p2_hashing_internal.txt <==
op probes
Upsert 10.884
Query 11.5658
Delete 7.63502
Negative 18.0136


==> data/results/sawtooth_probe_100/p2_hashing_metadata.txt <==
op probes
Upsert 6.02336
Query 4.42273
Delete 6.18373
Negative 4.00958


==> data/results/sawtooth_probe_100/warpcore_hashing.txt <==
op probes
Upsert 65.7792
Query 1.21114
Delete 2.20291
Negative 51.1073


==> data/results/sawtooth_probe_1000/chaining_table.txt <==
op probes
Upsert 10.1856
Query 1.24091
Delete 4.77928
Negative 2.06134


==> data/results/sawtooth_probe_1000/cuckoo_hashing.txt <==
op probes
Upsert 10.2188
Query 4.31355
Delete 5.37546
Negative 8.00494


==> data/results/sawtooth_probe_1000/double_hashing.txt <==
op probes
Upsert 77.0931
Query 3.21559
Delete 4.57021
Negative 160


==> data/results/sawtooth_probe_1000/double_hashing_metadata.txt <==
op probes
Upsert 23.5238
Query 2.10537
Delete 6.12483
Negative 19.3402


==> data/results/sawtooth_probe_1000/iht_p2_hashing.txt <==
op probes
Upsert 14.8637
Query 3.1163
Delete 6.08678
Negative 12


==> data/results/sawtooth_probe_1000/iht_p2_metadata_full_hashing.txt <==
op probes
Upsert 6.98368
Query 2.19563
Delete 6.2208
Negative 3.00111


==> data/results/sawtooth_probe_1000/iht_p2_metadata_hashing.txt <==
op probes
Upsert 6.50294
Query 4.63323
Delete 6.51409
Negative 19.0382


==> data/results/sawtooth_probe_1000/p2_hashing_external.txt <==
op probes
Upsert 11.028
Query 3.95718
Delete 6.85127
Negative 8


==> data/results/sawtooth_probe_1000/p2_hashing_internal.txt <==
op probes
Upsert 9.93389
Query 5.91562
Delete 6.80389
Negative 10.0153


==> data/results/sawtooth_probe_1000/p2_hashing_metadata.txt <==
op probes
Upsert 6.01955
Query 2.41015
Delete 6.41804
Negative 2.00083


==> data/results/sawtooth_probe_1000/warpcore_hashing.txt <==
op probes
Upsert 177.357
Query 37.9441
Delete 38.5976
Negative 77.11


==> data/results/scaling/chaining_table.txt <==
size,insert,query,remove
10000000,678.381000026,2716.59896298,1581.04794317
100000000,641.895184978,2452.97751132,1297.29471673
1000000000,575.222786214,2418.30845874,791.578766426


==> data/results/scaling/cuckoo_hashing.txt <==
size,insert,query,remove
10000000,731.105017306,2510.57159857,1827.06801261
100000000,685.241356929,2434.06397894,1625.71652327
1000000000,589.868135476,1283.51797742,971.526726779


==> data/results/scaling/double_hashing.txt <==
size,insert,query,remove
10000000,1131.13357179,3218.015164,1698.24105626
100000000,1065.97152058,3167.26049282,1431.77492269
1000000000,896.392489045,3159.5028351,1038.65070032


==> data/results/scaling/double_hashing_metadata.txt <==
size,insert,query,remove
10000000,1203.43878622,2720.69688535,1114.66841711
100000000,1149.94693442,2627.03893248,1092.34520045
1000000000,809.181352116,2613.27952626,755.512041457


==> data/results/scaling/iht_p2_hashing.txt <==
size,insert,query,remove
10000000,853.93612368,1491.17201315,1120.92822821
100000000,844.954905696,1404.77735434,1041.71658225
1000000000,712.169717317,1396.5847801,896.050606772


==> data/results/scaling/iht_p2_metadata_full_hashing.txt <==
size,insert,query,remove
10000000,1067.40534279,2732.52746038,1059.7488772
100000000,1080.67768,2599.64429356,1073.83978919
1000000000,797.698203898,2582.47034396,774.814316954


==> data/results/scaling/p2_hashing_external.txt <==
size,insert,query,remove
10000000,921.824754149,1551.80199558,1142.535782
100000000,917.818500841,1471.44299461,1078.17082282
1000000000,742.505126033,1463.81927426,903.4883178


==> data/results/scaling/p2_hashing_internal.txt <==
size,insert,query,remove
1000000,752.538563421,1168.81902526,1021.28239025
10000000,691.169920285,849.23173779,699.710086787
100000000,655.519566156,797.554725569,666.373329127
1000000000,650.836287423,798.091983405,669.091776428


==> data/results/scaling/p2_hashing_metadata.txt <==
size,insert,query,remove
10000000,1098.24268967,3160.12789389,1086.86804963
100000000,1066.21105494,2903.26720142,1090.2927253
1000000000,767.449806843,2874.1091982,759.192751225


==> data/results/scaling_probe/chaining_table.txt <==
lf,insert,query
10000000,8.17440177778,3.66964355556,4.669768
100000000,8.13241607778,3.64158414444,4.64162917778
1000000000,8.12616806222,3.63879088444,4.63879523


==> data/results/scaling_probe/cuckoo_hashing.txt <==
lf,insert,query
10000000,5.98799,3.82277111111,4.83353422222
100000000,5.97165915556,3.80568662222,4.80695203333
1000000000,5.96937444444,3.80381782,4.80394811556


==> data/results/scaling_probe/double_hashing.txt <==
lf,insert,query
10000000,5.49080733333,4.24855144444,4.248965
100000000,5.44714134444,4.2242257,4.22422793333
1000000000,5.44327104667,4.22170686556,4.22170431556


==> data/results/scaling_probe/double_hashing_metadata.txt <==
lf,insert,query
10000000,5.30993255556,4.15980766667,6.31825966667
100000000,5.12053098889,4.06113387778,6.07573967778
1000000000,5.10257326556,4.05121449333,6.05276226889


==> data/results/scaling_probe/iht_p2_hashing.txt <==
lf,insert,query
10000000,6.64220422222,5.03642022222,6.04394344444
100000000,6.53151141111,4.97267611111,5.97330295556
1000000000,6.52085221,4.96634077778,5.96639752111


==> data/results/scaling_probe/iht_p2_metadata_full_hashing.txt <==
lf,insert,query
10000000,5.39375477778,4.27177822222,6.511165
100000000,5.2421676,4.16302293333,6.18510268889
1000000000,5.22838130778,4.15194973778,6.15418239333


==> data/results/scaling_probe/p2_hashing_external.txt <==
lf,insert,query
10000000,6.43169988889,4.88172811111,5.89169522222
100000000,6.34369425556,4.83182443333,5.8327713
1000000000,6.33496597556,4.82691532333,5.82701091889


==> data/results/scaling_probe/p2_hashing_internal.txt <==
lf,insert,query
1000000,7.10221444444,5.49414888889,6.65746555556
10000000,6.08085744444,4.80718177778,5.81964755556
100000000,5.9894829,4.74820697778,5.74940924444
1000000000,5.98057701111,4.74265253111,5.74277259444


==> data/results/scaling_probe/p2_hashing_metadata.txt <==
lf,insert,query
10000000,5.39573577778,4.22398855556,6.40792655556
100000000,5.24724597778,4.1326481,6.14549474444
1000000000,5.23471868333,4.12421379222,6.12590150111


==> data/results/ycsb/workloada/chaining_table.txt <==
insert,query
591.472667575,18.8280337309


==> data/results/ycsb/workloada/double_hashing.txt <==
insert,query
991.647173395,16.8372467975


==> data/results/ycsb/workloada/double_hashing_metadata.txt <==
insert,query
869.573347524,13.2732982647


==> data/results/ycsb/workloada/iht_p2_hashing.txt <==
insert,query
774.668024656,15.0525092413


==> data/results/ycsb/workloada/iht_p2_metadata_full_hashing.txt <==
insert,query
854.381412444,12.1363425595


==> data/results/ycsb/workloada/p2_hashing_external.txt <==
insert,query
820.785736906,25.0677263392


==> data/results/ycsb/workloada/p2_hashing_metadata.txt <==
insert,query
820.879219237,11.728180559


==> data/results/ycsb/workloadc/chaining_table.txt <==
insert,query
591.254164147,2769.27332018


==> data/results/ycsb/workloadc/double_hashing.txt <==
insert,query
991.649348602,3789.26211188


==> data/results/ycsb/workloadc/double_hashing_metadata.txt <==
insert,query
869.45067218,2543.3991574


==> data/results/ycsb/workloadc/iht_p2_hashing.txt <==
insert,query
774.666544786,2075.01702882


==> data/results/ycsb/workloadc/iht_p2_metadata_full_hashing.txt <==
insert,query
854.519902443,2398.04481786


==> data/results/ycsb/workloadc/p2_hashing_external.txt <==
insert,query
820.810109011,2199.12190694


==> data/results/ycsb/workloadc/p2_hashing_metadata.txt <==
insert,query
820.812045313,2705.00584154


==> svg-inkscape/memory_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'memory_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{memory_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/new_adv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'new_adv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{366.378915bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84430251)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{new_adv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/new_md_2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'new_md_2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{530.848383bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55934274)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{new_md_2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

